Semiparametric causal mediation analysis in cluster-randomized trials with post-treatment confounding

Causal mediation analysis of cluster-randomized trials can reveal how interventions affect outcomes through individual and spillover pathways. Most existing methods target natural mediation effects under assumptions that exclude treatment-induced mediator--outcome confounding. We develop a semiparametric framework for interventional mediation effects that accommodates such confounding and within-cluster interference without requiring cross-world independence assumptions. We identify cluster-average and individual-average direct and indirect effects and decompose the indirect effect into individual and spillover components, distinguishing pathways through an individual's own mediator and those of other cluster members. These contrasts evaluate hypothetical interventions on the joint mediator distribution and can differ from treatment effects carried through individual causal pathways represented by natural effects, thereby providing an intervention-oriented perspective that complements natural effects. We derive efficient influence functions to construct estimators using cluster-level cross-fitting, characterize their multiple-robustness properties, and establish conditions for asymptotic normality and semiparametric efficiency. To facilitate implementation, we develop a lower-dimensional reparameterization that reduces the need for multivariate density estimation and integration and allows nuisance functions to be estimated using parametric models or machine learning. Simulation studies evaluate finite-sample performance, and an application to a cluster-randomized trial of cognitive behavioral therapy for chronic pain illustrates the proposed methods.

==> README.txt <==
COMPLETE MANUSCRIPT AND SUPPLEMENT

Overleaf
1. Upload this ZIP as a new project.
2. Select main.tex (default) or all.tex as the Main document.
3. Set Compiler to pdfLaTeX and recompile.

Both entry files generate the same complete manuscript: main text, shared
references, then supplementary material. This is a standard article class
with 11-point body text, single spacing, letter paper, and one-inch margins.
Table text and captions retain appropriately smaller sizes.

Editing
- main-content.tex: main manuscript text
- appendix.tex: supplementary material
- all.tex: title, authors, abstract, and combined document structure
- preamble.tex: notation and typography
- allref.bib: shared bibliography
- Figures/ and final_results/report/: figures and simulation materials

Cross-references, citations, PDF links and source navigation are native to
the combined document. Page, equation and theorem numbering is continuous;
supplementary sections use letters and figures/tables use an S prefix.
The source draft's review-annotation controls are retained in preamble.tex.

Local build
    latexmk -pdf all.tex

The source may require the usual repeated LaTeX/BibTeX passes after a clean
build; latexmk and Overleaf handle these automatically.


==> final_results/report/canonical_scenarios.csv <==
scenario,eta,phi,kappa,xi,IDE_point,IIME_point,ISME_point,IDE_AL,IIME_AL,ISME_AL,IDE_CI,IIME_CI,ISME_CI
C-1111,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE
C-1110,TRUE,TRUE,TRUE,FALSE,TRUE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-1101,TRUE,TRUE,FALSE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-1100,TRUE,TRUE,FALSE,FALSE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-1011,TRUE,FALSE,TRUE,TRUE,TRUE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-1010,TRUE,FALSE,TRUE,FALSE,TRUE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-1001,TRUE,FALSE,FALSE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-1000,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-0111,FALSE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-0110,FALSE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-0101,FALSE,TRUE,FALSE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-0100,FALSE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-0011,FALSE,FALSE,TRUE,TRUE,TRUE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-0010,FALSE,FALSE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-0001,FALSE,FALSE,FALSE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-0000,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE


==> final_results/report/gcomp_scenarios.csv <==
scenario,eta,phi,kappa,xi,IDE_point,IIME_point,ISME_point,IDE_AL,IIME_AL,ISME_AL,IDE_CI,IIME_CI,ISME_CI
C-1111,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE
C-1110,TRUE,TRUE,TRUE,FALSE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE
C-1101,TRUE,TRUE,FALSE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-1100,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-1011,TRUE,FALSE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-1010,TRUE,FALSE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-1001,TRUE,FALSE,FALSE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-1000,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-0111,FALSE,TRUE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-0110,FALSE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-0101,FALSE,TRUE,FALSE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-0100,FALSE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-0011,FALSE,FALSE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-0010,FALSE,FALSE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-0001,FALSE,FALSE,FALSE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
C-0000,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE


==> final_results/report/lowdim_scenarios.csv <==
scenario,theta_eta,d,s,tau_eta,e,s_minus,IDE_point,IIME_point,ISME_point,IDE_AL,IIME_AL,ISME_AL,IDE_CI,IIME_CI,ISME_CI
LD-AC,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE
LD-T2,TRUE,FALSE,FALSE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
LD-T3,FALSE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
LD-T4,FALSE,TRUE,FALSE,TRUE,TRUE,TRUE,FALSE,FALSE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
LD-T5,FALSE,FALSE,TRUE,TRUE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
LD-T6,FALSE,FALSE,FALSE,TRUE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
LD-U2,TRUE,TRUE,TRUE,TRUE,FALSE,FALSE,TRUE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
LD-U3,TRUE,TRUE,TRUE,FALSE,TRUE,TRUE,TRUE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
LD-U4,TRUE,TRUE,TRUE,FALSE,TRUE,FALSE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
LD-U5,TRUE,TRUE,TRUE,FALSE,FALSE,TRUE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE
LD-U6,TRUE,TRUE,TRUE,FALSE,FALSE,FALSE,TRUE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE,FALSE


==> final_results/report/simulation_summary.csv <==
study,K,scenario,method,estimand,effect,scale,n_rep,truth,mean_estimate,bias,bias_mcse,empirical_sd,mean_se,se_to_sd,rmse,coverage,coverage_mcse,mean_ci_width,point_consistency_expected,asymptotic_linearity_expected,ci_validity_expected,ci_method,mean_elapsed_seconds,method_label
canonical,50,C-1111,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.471641965985541,0.00362401561696091,0.00599622702385759,0.268159424677336,0.266392682256207,0.993411596764667,0.26811686965566,0.942,0.00522666241496426,1.10550400855385,TRUE,TRUE,TRUE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1111,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492363230874345,0.00288207484100839,0.00602088028692937,0.26926195211925,0.266745134587765,0.990652903198255,0.26921005593222,0.948,0.00496467521596328,1.10696665182942,TRUE,TRUE,TRUE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1111,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.32477198595778,-0.00577861904221922,0.00507740384435115,0.227068402903758,0.229090465544697,1.00890508153085,0.227085164653044,0.9625,0.00424816136699161,0.950703397090893,TRUE,TRUE,TRUE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1111,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337702159608885,-0.00526239739111612,0.00531387222586016,0.237643590415429,0.237349996114581,0.998764560406051,0.23764244497523,0.9625,0.00424816136699161,0.984979654518259,TRUE,TRUE,TRUE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1111,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192753639298234,0.000307764298232745,0.00313795046049931,0.140333410794065,0.138015080435293,0.983479840291391,0.140298660616794,0.9225,0.00597886904021154,0.57274930891441,TRUE,TRUE,TRUE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1111,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.19024449635603,0.00140438135603103,0.00309042706515546,0.138208099943855,0.135646012894928,0.981462106418013,0.138180680406629,0.915,0.00623598428477814,0.562917906489138,TRUE,TRUE,TRUE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1110,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.468824886462273,0.000806936093692953,0.00650870000994624,0.291077913347867,0.392036069773332,1.34684238066806,0.291006253556497,0.9825,0.00293204280323463,1.62691198182122,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1110,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490059116877709,0.000577960844373052,0.00652205344417075,0.291675097081049,0.391213405184857,1.34126433521388,0.291602741953584,0.984,0.00280570846668003,1.62349800290652,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1110,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324487121479514,-0.00606348352048496,0.00505351079477891,0.225999873243093,0.230118501378092,1.01822402851779,0.226024712292581,0.9635,0.0041933131292571,0.954969646918515,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1110,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337290540515325,-0.00567401648467598,0.00529023610805475,0.236586551092687,0.238294397340067,1.00721869539707,0.236595443791553,0.964,0.00416557318985035,0.988898828767398,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1110,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194107536393803,0.00166166139380166,0.0030845711322035,0.13794621466081,0.160693443426296,1.16489926034881,0.137921733888334,0.9475,0.00498717104178311,0.666862334023263,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1110,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191536872043587,0.00269675704358796,0.00304267365573495,0.136072502551423,0.158923708257339,1.16793404455306,0.13606520711109,0.95,0.00487339717240448,0.659518103292938,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1101,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.468918586152109,0.00090063578352869,0.00672878564723608,0.300920442264896,0.289327486502276,0.961475014208524,0.300846550855131,0.9325,0.00560997994648822,1.20068124020559,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1101,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.48979746527041,0.000316309237073663,0.0067374237293205,0.301306749039615,0.289935019076066,0.962258628458223,0.301231579005002,0.927,0.00581682903307292,1.20320244195169,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1101,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.251693410461181,-0.0788571945388184,0.00841382014422728,0.376277475858986,0.366475728155514,0.973950745573872,0.384359732021869,0.952,0.00477995815881269,1.52083902261235,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1101,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.26520728459248,-0.0777572724075207,0.00878099680437973,0.39269811529603,0.381327005495495,0.971043635409446,0.400226057702935,0.9485,0.00494205169944629,1.58247039511268,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1101,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.2563575696869,0.0639116946868987,0.00388705716845111,0.173834481221691,0.157077709650774,0.903605018675511,0.185170252378547,0.934,0.00555175647880921,0.651857386631882,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1101,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.254430254327382,0.0655901393273829,0.00383468560826997,0.171492353848636,0.153785073349269,0.89674594754822,0.183567396320308,0.9275,0.00579843728947723,0.638193262680752,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1100,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.467874643012796,-0.000143307355784293,0.00636407289809979,0.284609992278304,0.296527636673775,1.04187359797198,0.284538866972163,0.9535,0.00470838348055891,1.23056117087548,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1100,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.48909483377843,-0.000386322254906327,0.00639721554369284,0.286092176448309,0.29697902667586,1.03805364537648,0.28602090536026,0.952,0.00477995815881269,1.23243439596748,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1100,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.252316433156615,-0.0782341718433848,0.00842606063295252,0.376824887156335,0.36809580735784,0.976835182345924,0.384768219486244,0.953,0.00473238840333293,1.52756219547573,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1100,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.265808040452353,-0.0771565165476475,0.00879525966098139,0.393335969634323,0.382993987116841,0.973707000335878,0.40073551934092,0.948,0.00496467521596328,1.58938820850371,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1100,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.256299906332628,0.063854031332627,0.00393697934465158,0.17606706881307,0.163308354932436,0.927534921966697,0.187247029967085,0.942,0.00522666241496426,0.677713965260158,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1100,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.254258835845651,0.0654187208456514,0.00388113635450379,0.173569694372324,0.159829202508958,0.920835881442005,0.185448064487557,0.9405,0.00528960064655169,0.663275817342771,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1011,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.449483764869289,-0.0185341854992915,0.0123809563597337,0.553693200936456,0.533798542614662,0.964069166303385,0.553864955304991,0.95,0.00487339717240448,2.21521260878015,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1011,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.470608540251049,-0.0188726157822873,0.0124724449524266,0.557784695185001,0.534478743745024,0.958216939903224,0.557964497012129,0.9485,0.00494205169944629,2.21803537804644,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1011,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.322040341121679,-0.00851026387832028,0.00425508013627696,0.190292968688487,0.192831530269465,1.01334028050786,0.190435639565156,0.964,0.00416557318985035,0.800232303241132,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1011,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.334924718600171,-0.0080398383998299,0.00452162932520415,0.202213410804259,0.20202424916837,0.999064544556481,0.202322656612731,0.9575,0.00451075104611194,0.838381202475811,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1011,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192753639298234,0.000307764298232751,0.00313795046049931,0.140333410794065,0.138015080435293,0.983479840291391,0.140298660616794,0.9225,0.00597886904021154,0.57274930891441,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1011,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.19024449635603,0.00140438135603104,0.00309042706515546,0.138208099943855,0.135646012894928,0.981462106418013,0.138180680406629,0.915,0.00623598428477814,0.562917906489138,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1010,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.446666685346021,-0.0213512650225594,0.0125680483887168,0.562060210833548,0.61092313567731,1.0869353921554,0.562325173969665,0.969,0.0038754999677461,2.53527225181058,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1010,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.468304426254414,-0.0211767297789227,0.0126885529273229,0.567449337631957,0.611092876383916,1.07691178023767,0.567702567624709,0.9685,0.00390562094934979,2.5359766594166,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1010,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.321755476643413,-0.00879512835658602,0.00422914252049102,0.189133003247054,0.193977750800822,1.02561555873694,0.189290151760731,0.964,0.00416557318985035,0.804989008197776,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1010,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.334513099506611,-0.00845145749338976,0.00449762454248638,0.201139884285419,0.203109555234134,1.00979254291466,0.201267114943274,0.9605,0.00435544199823623,0.842885118259262,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1010,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194107536393803,0.00166166139380167,0.0030845711322035,0.13794621466081,0.160693443426296,1.16489926034881,0.137921733888334,0.9475,0.00498717104178311,0.666862334023263,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1010,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191536872043587,0.00269675704358796,0.00304267365573495,0.136072502551423,0.158923708257339,1.16793404455306,0.13606520711109,0.95,0.00487339717240448,0.659518103292938,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1001,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.554797402863678,0.0867794524950977,0.0103479363910954,0.462773783946661,0.445962163789419,0.963672055893339,0.470726214158619,0.937,0.00543281694887652,1.85070008514119,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1001,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.575998535356446,0.0865173793231101,0.0103466135310263,0.462714623845879,0.444455104114076,0.960538269614135,0.470619833447563,0.938,0.00539240206216117,1.84444593244409,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1001,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.236667857341351,-0.0938827476586489,0.00657070716045578,0.293850957420475,0.294948956058867,1.00373658349808,0.308413977135082,0.9325,0.00560997994648822,1.224009798168,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1001,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.250300593727824,-0.0926639632721774,0.00702820281830686,0.314310785227795,0.312019457837469,0.99270999438131,0.327610262606294,0.9285,0.00576141258720464,1.29485073863393,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1001,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.2563575696869,0.0639116946868987,0.00388705716845111,0.173834481221691,0.157077709650774,0.903605018675511,0.185170252378547,0.934,0.00555175647880921,0.651857386631882,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1001,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.254430254327382,0.0655901393273829,0.00383468560826997,0.171492353848636,0.153785073349269,0.89674594754822,0.183567396320308,0.9275,0.00579843728947723,0.638193262680752,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1000,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.553753459724365,0.0857355093557847,0.0100797459430757,0.450779942492899,0.449446907860477,0.997042826206841,0.458749967673155,0.947,0.0050095408971282,1.86516143785821,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1000,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.575295903864466,0.0858147478311301,0.0101177980388002,0.452481683947424,0.447762589061499,0.989570638871488,0.460436179525527,0.945,0.00509779364038993,1.85817167684757,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1000,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.237290880036784,-0.0932597249632152,0.00657458067188884,0.294024186117994,0.297022723648275,1.0101982682781,0.308389969375711,0.936,0.00547284204047586,1.23261573420003,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1000,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.250901349587697,-0.0920632074123041,0.00703235888381449,0.314496650127675,0.314066344019531,0.998631762506948,0.327619173781236,0.928,0.0057799653978203,1.30334511941105,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1000,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.256299906332628,0.063854031332627,0.00393697934465158,0.17606706881307,0.163308354932436,0.927534921966697,0.187247029967085,0.942,0.00522666241496426,0.677713965260158,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1000,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.254258835845651,0.0654187208456514,0.00388113635450379,0.173569694372324,0.159829202508958,0.920835881442005,0.185448064487557,0.9405,0.00528960064655169,0.663275817342771,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0111,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473753947835851,0.00573599746727068,0.00611436266583169,0.27344261119773,0.271024279187727,0.991155979679209,0.273434412345572,0.9485,0.00494205169944629,1.12472469033248,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0111,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495999488306304,0.00651833227296791,0.00616672831536503,0.275784474238579,0.271633594374553,0.984948826885609,0.275792560357517,0.944,0.00514120608417908,1.12725328975122,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0111,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320788022043539,-0.00976258295645998,0.0049338390626385,0.22064799068207,0.221718744257014,1.00485276830137,0.220808743146916,0.962,0.00427527776875375,0.920111462791296,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0111,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.333068894458083,-0.00989566254191742,0.00515378472285644,0.230484259634138,0.229272986810429,0.994744661411446,0.230639017903023,0.958,0.00448530935387962,0.951460842787989,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0111,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.195676781012121,0.00323090601212003,0.00323238427455699,0.144556619346215,0.147736973588835,1.02200075138035,0.144556586298817,0.9325,0.00560997994648822,0.613094230407549,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0111,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191770856510161,0.00293074151016132,0.00318093225927471,0.142255615271205,0.144706939003468,1.01723182404849,0.142250240744789,0.9295,0.00572406105837455,0.600519878320208,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0110,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.46721671879557,-0.000801231573010737,0.00668790045454558,0.299092000862313,0.400962146287777,1.34059802713466,0.299018291981219,0.983,0.00289058817544112,1.66395434080722,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0110,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.489625677222705,0.000144521189368857,0.00670861665047775,0.300018457309104,0.400588547661645,1.33521301074129,0.299943478134041,0.9835,0.00284848644019942,1.66240394244312,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0110,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.31526965511484,-0.0152809498851589,0.00490887717530709,0.219531661143676,0.222765226824599,1.01472938192185,0.220008092121113,0.964,0.00416557318985035,0.924454264791519,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0110,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.327527289893567,-0.0154372671064336,0.00513125996205193,0.229476921707422,0.230210999312643,1.00319891690963,0.229938333000897,0.961,0.00432891441356837,0.955353504450045,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0110,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.205423553344994,0.0129776783449934,0.00312668800317287,0.139829738390552,0.169234457092099,1.21028944944042,0.140395867801468,0.9585,0.00445969449626317,0.702306719224423,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0110,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.20147769049667,0.0126375754966709,0.00308197079382819,0.137829923993377,0.166876152927657,1.21073964268947,0.138373760946503,0.9585,0.00445969449626317,0.692519983773963,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0101,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474590039936831,0.00657208956825068,0.00657788991163173,0.294172179818373,0.2877735882101,0.978248821447957,0.294172050175908,0.933,0.00559066185706129,1.19423271175377,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0101,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496466439681674,0.00698528364833803,0.00660752583747993,0.295497538713827,0.288557313364981,0.97651342417587,0.295506226966344,0.9295,0.00572406105837455,1.19748509576443,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0101,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.2124406748252,-0.118109930174799,0.00794436259124925,0.355282695838794,0.349520954828229,0.983782657928325,0.374316225498436,0.9445,0.00511955808639769,1.45047834408813,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0101,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.225357690710973,-0.117606866289028,0.00828391306477747,0.370467854650821,0.363462550613501,0.981090656181433,0.388599000400467,0.9395,0.0053310294503032,1.50833462563355,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0101,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.296140152757183,0.103694277757182,0.00391331857340661,0.175008926954994,0.168662197841495,0.963734826423275,0.203384644679152,0.951,0.00482695556225661,0.699931898376802,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0101,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.293083109744996,0.104242994744997,0.00383367900562456,0.171447337209806,0.163111681603847,0.95138066451415,0.200614292349823,0.9465,0.00503178646208283,0.676897789863412,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0100,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473194546588511,0.0051765962199308,0.00632444056459225,0.282837580441708,0.295068216501806,1.04324261309617,0.28281424205667,0.9575,0.00451075104611194,1.22450471753521,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0100,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494912930375617,0.00543177434228116,0.00635681795960026,0.284285541565154,0.294398438670921,1.0355730265074,0.284266361324949,0.953,0.00473238840333293,1.22172520395918,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0100,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.211178556792674,-0.119372048207325,0.00794364770226193,0.355250725031354,0.350665341832277,0.987092543727612,0.374686084595754,0.947,0.0050095408971282,1.4552274400828,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0100,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.224059035553505,-0.118905521446495,0.00828910764903192,0.370700163520977,0.36452799708492,0.983349976494663,0.389215139684114,0.9445,0.00511955808639769,1.51275612601065,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0100,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.295221294740451,0.10277541974045,0.00396640538555938,0.177383041368641,0.174717969243172,0.984975609252687,0.204967797217836,0.9575,0.00451075104611194,0.72506276722327,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0100,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.292581077185654,0.103740962185655,0.00389201156779311,0.174056048696018,0.169303519833997,0.97269541106083,0.202589603802447,0.957,0.00453602248671675,0.702593322960544,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0011,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.450860050746029,-0.0171578996225513,0.0131009036597188,0.585890222996139,0.572168970646203,0.97658050636215,0.585994977150165,0.952,0.00477995815881269,2.37444619447602,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0011,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.473755453030291,-0.0157257030030453,0.0132978905991094,0.59469974673928,0.57648428796383,0.969370327000602,0.59475898699584,0.9485,0.00494205169944629,2.39235434627814,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0011,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.317520372869579,-0.0130302321304206,0.00413886152890753,0.185095514561919,0.186293769455765,1.00647371113602,0.185507429192361,0.962,0.00427527776875375,0.77310122469461,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0011,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.329774307218135,-0.0131902497818663,0.00438971647739995,0.196314088908344,0.194576497677612,0.991148922421236,0.196707738999942,0.9535,0.00470838348055891,0.807473750146368,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0011,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.195676781012121,0.00323090601212003,0.00323238427455699,0.144556619346215,0.147736973588835,1.02200075138035,0.144556586298817,0.9325,0.00560997994648822,0.613094230407549,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0011,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191770856510161,0.00293074151016132,0.00318093225927471,0.142255615271205,0.144706939003468,1.01723182404849,0.142250240744789,0.9295,0.00572406105837455,0.600519878320208,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0010,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.444322821705748,-0.0236951286628327,0.0133430180236753,0.596717906518859,0.661327445875122,1.10827484587011,0.597039096670074,0.975,0.00349106001094224,2.74444529102523,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0010,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.467381641946692,-0.0220995140866443,0.0135548538458436,0.606191492487614,0.666065532493902,1.09877083520355,0.606442726087505,0.972,0.00368890227574546,2.76410789476335,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0010,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.31200200594088,-0.0185485990591195,0.00411422711631565,0.183993830139095,0.187567233387829,1.01942132106295,0.184880645800325,0.9625,0.00424816136699161,0.778385977525361,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0010,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.324232702653618,-0.0187318543463825,0.00436825979709355,0.195354516993612,0.195783428472067,1.00219555444663,0.196201906166598,0.955,0.00463546114210874,0.812482396855492,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0010,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.205423553344994,0.0129776783449934,0.00312668800317287,0.139829738390552,0.169234457092099,1.21028944944042,0.140395867801468,0.9585,0.00445969449626317,0.702306719224423,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0010,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.20147769049667,0.0126375754966709,0.00308197079382819,0.137829923993377,0.166876152927657,1.21073964268947,0.138373760946503,0.9585,0.00445969449626317,0.692519983773963,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0001,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.562376075437078,0.0943581250684973,0.010943436232278,0.489405346456155,0.480483147397148,0.981769306110745,0.498298394648971,0.9535,0.00470838348055891,1.99395884673458,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0001,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.584901047562058,0.0954198915287215,0.011033164139239,0.493418100445026,0.482650442704714,0.978177416412978,0.502438699579568,0.9525,0.00475624589355933,2.00295291380107,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0001,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.194934586401152,-0.135616018598848,0.00633147188449415,0.283152030627152,0.285223005299724,1.0073140025448,0.313889613419525,0.916,0.00620258010830977,1.1836480380019,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0001,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.208046078551105,-0.134918478448896,0.00675871825891092,0.302259069353877,0.301142098061636,0.996304589653411,0.330934828268548,0.913,0.0063020234845643,1.2497107417961,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0001,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.296140152757183,0.103694277757182,0.00391331857340661,0.175008926954994,0.168662197841495,0.963734826423275,0.203384644679152,0.951,0.00482695556225661,0.699931898376802,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0001,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.293083109744996,0.104242994744997,0.00383367900562456,0.171447337209806,0.163111681603847,0.95138066451415,0.200614292349823,0.9465,0.00503178646208283,0.676897789863412,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0000,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.560980582088758,0.0929626317201774,0.0107416465154818,0.480381035977823,0.482121673346542,1.00362345146531,0.489175436478166,0.9505,0.0048502448391808,2.000758571824,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0000,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.583347538256001,0.0938663822226646,0.0108616337104265,0.485747026464339,0.483291201287269,0.994944230137761,0.494614088298806,0.948,0.00496467521596328,2.00561200028772,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0000,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.193672468368625,-0.136878136631374,0.00633208859106868,0.283179610583609,0.287785421976188,1.01626462930395,0.314461795441094,0.9205,0.00604895652158288,1.19428182074481,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0000,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.206747423393637,-0.136217133606363,0.00676027689208333,0.302328773548387,0.303461928167517,1.00374808724234,0.331529928452241,0.918,0.00613498166256428,1.25933781360413,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0000,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.295221294740451,0.10277541974045,0.00396640538555938,0.177383041368641,0.174717969243172,0.984975609252687,0.204967797217836,0.9575,0.00451075104611194,0.72506276722327,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-0000,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.292581077185654,0.103740962185655,0.00389201156779311,0.174056048696018,0.169303519833997,0.97269541106083,0.202589603802447,0.957,0.00453602248671675,0.702593322960544,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: parametric
canonical,50,C-1111,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.468847348631381,0.000829398262800272,0.0062738285751407,0.280574143463905,0.322238651452461,1.14849731865586,0.280505217343621,0.9535,0.00470838348055891,1.33725940920955,TRUE,TRUE,TRUE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1111,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490102266436624,0.000621110403287806,0.00632493432884182,0.282859662250246,0.325946352679998,1.15232532658415,0.282789620587801,0.9525,0.00475624589355933,1.35264601268096,TRUE,TRUE,TRUE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1111,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320504945512791,-0.0100456594872084,0.00502559370047644,0.224751382831201,0.224663854574354,0.999610555202177,0.224919636241542,0.96,0.00438178046004133,0.932333387334707,TRUE,TRUE,TRUE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1111,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.333186071790172,-0.00977848520982839,0.00524850272328141,0.234720177387,0.232361738796706,0.989952126755574,0.234865139313495,0.9575,0.00451075104611194,0.96427886644141,TRUE,TRUE,TRUE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1111,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190853328102028,-0.00159254689797326,0.00328266143940103,0.14680508251236,0.162591359798805,1.107532225835,0.146777016562394,0.9265,0.00583514138646186,0.674738504419307,TRUE,TRUE,TRUE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1111,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188189273004767,-0.00065084199523206,0.00324626393167661,0.145177336482693,0.161457157418885,1.11213748185918,0.145142496857391,0.928,0.0057799653978203,0.670031673635167,TRUE,TRUE,TRUE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1110,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.466698997312463,-0.00131895305611775,0.00665797545490088,0.297753714193669,0.394080662924986,1.32351216505284,0.297682188442862,0.975,0.00349106001094224,1.6353968467427,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1110,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.488361917242463,-0.00111923879087285,0.00668985634566817,0.299179470972447,0.393488651263674,1.31522610821086,0.299106760821113,0.977,0.00335193973692846,1.63294005529052,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1110,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.319415662438663,-0.0111349425613363,0.00499535825851437,0.223399212760062,0.224318441301491,1.00411473491814,0.223620753964226,0.9605,0.00435544199823623,0.93089995547568,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1110,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.332045719863907,-0.0109188371360937,0.00521634179610127,0.233281896999116,0.231904637490803,0.994096157798657,0.23347902314807,0.958,0.00448530935387962,0.962381939987908,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1110,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192982550976393,0.000536675976392321,0.00319001967260277,0.142662016750028,0.169453123662607,1.18779425331917,0.142627356488078,0.946,0.00505390937789747,0.703214164459725,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1110,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190014642684174,0.00117452768417481,0.00315523809399737,0.1411065372675,0.167994720405853,1.19055235610651,0.141076145564994,0.946,0.00505390937789747,0.697161931219778,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1101,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.476111919977741,0.00809396960916079,0.00694000553884402,0.310366482981606,0.374726234823643,1.20736695284797,0.310394430403521,0.944,0.00514120608417908,1.55507783171539,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1101,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.497598814953222,0.00811765891988571,0.00694450202140924,0.310567571795115,0.380417121819221,1.22490934781235,0.310596018855246,0.9435,0.00516273909857936,1.57869446537272,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1101,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.241883619394457,-0.0886669856055428,0.00817686083645237,0.365680333457266,0.353588790676685,0.966934117932285,0.376187559018971,0.951,0.00482695556225661,1.46735947159703,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1101,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.254814886260092,-0.0881496707399087,0.00849626595887945,0.379964564779438,0.365714145405969,0.962495399059803,0.389963137237788,0.9455,0.00507591124823908,1.51767852745409,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1101,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.255925470852103,0.0634795958521018,0.00384443078226557,0.17192817127877,0.166030165425303,0.965694942198251,0.183232572215664,0.9385,0.00537204569973116,0.689009217009957,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1101,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.253788202733877,0.0649480877338783,0.00379610539929773,0.169766994451674,0.162827347436111,0.959122519439207,0.181726927254163,0.944,0.00514120608417908,0.675717830415809,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1100,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474986995573738,0.00696904520515699,0.00639755675900699,0.286107436061057,0.295218786540297,1.03184590587605,0.28612078538271,0.9475,0.00498717104178311,1.22512956871246,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1100,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496561554464612,0.00708039843127606,0.00644955486125489,0.288432861887603,0.296222578230994,1.02700703481709,0.288447657471352,0.948,0.00496467521596328,1.22929520767979,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1100,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.241933254373147,-0.0886173506268524,0.00820951785285411,0.367140799629598,0.35374855095481,0.963522853661867,0.377595028305997,0.9455,0.00507591124823908,1.46802246138481,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1100,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.254887715696778,-0.0880768413032229,0.00853008664137586,0.381477071681586,0.365979679933955,0.959375299597124,0.391419881731372,0.943,0.00518415856238985,1.51878047020496,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1100,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.258498571876503,0.0660526968765022,0.00389529931972489,0.174203081432271,0.164946063940065,0.946860770681572,0.18626459402787,0.9465,0.00503178646208283,0.684510300119825,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1100,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.256248214412857,0.0674080994128575,0.00384080620890615,0.171766075430348,0.16177843399512,0.941853236093304,0.184479496808896,0.9475,0.00498717104178311,0.671364940524762,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1011,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.449201159537006,-0.0188167908315748,0.012168089916932,0.544173524211795,0.56262475995462,1.03390689719709,0.544362777619904,0.962,0.00427527776875375,2.33483863810973,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1011,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.470047396860971,-0.0194337591723649,0.0123141540529967,0.550705710958102,0.569297889973739,1.0337606431996,0.550910893600224,0.9585,0.00445969449626317,2.36253148583835,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1011,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.316711573765732,-0.0138390312342673,0.00429712902495418,0.192173452157699,0.192236353887529,1.00032731747868,0.192623179243448,0.957,0.00453602248671675,0.797762378502756,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1011,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.329280645359819,-0.0136839116401823,0.00455411861320637,0.20366637593453,0.200141069956863,0.982690780638231,0.204074746423311,0.9515,0.00480352734977121,0.830566189880441,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1011,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190868533595405,-0.00157734140459581,0.00328284110577363,0.146813117436808,0.162588168542659,1.10744987492443,0.146784884820253,0.927,0.00581682903307292,0.674725261013251,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1011,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.18820955103504,-0.000630563964959204,0.00324610811785758,0.145170368276869,0.161447868916897,1.11212688121714,0.145135440946183,0.9285,0.00576141258720464,0.669993127245328,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1010,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.447052808218088,-0.0209651421504929,0.0122476462563924,0.547731391873285,0.609734954820657,1.11320067439501,0.547995629535505,0.9675,0.00396508196636589,2.53034141553989,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1010,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.468307047666811,-0.0211741083665255,0.0124089347634079,0.554944433186805,0.612521701302545,1.10375321324533,0.555209586668115,0.9675,0.00396508196636589,2.5419061453983,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1010,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.315622290691604,-0.0149283143083953,0.00426159660016982,0.190584393813234,0.191843867637789,1.00660848351408,0.19112065437222,0.9595,0.00440793318914885,0.796133598317373,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1010,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.328140293433553,-0.0148242635664476,0.00451839355183744,0.202068702620105,0.199699864147003,0.988277063976825,0.202561357342832,0.9555,0.00461084319837489,0.828735228206621,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1010,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192997756469771,0.000551881469769771,0.00318975753352753,0.142650293534193,0.169449000892267,1.18786296679895,0.142615694316668,0.947,0.0050095408971282,0.703197055359362,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1010,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190034920714447,0.00119480571444767,0.00315480568300763,0.141087199260154,0.167983327980513,1.19063479083432,0.141056983367972,0.947,0.0050095408971282,0.697114653750391,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1001,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.558471887770842,0.0904539374022612,0.0103937800894802,0.464823976465229,0.512379448375586,1.10230856048346,0.473429206137488,0.9525,0.00475624589355933,2.12632542786983,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1001,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.580632796006796,0.0911516399734594,0.0104154046213513,0.465791054930141,0.517922688178587,1.11192064058908,0.474511799294136,0.953,0.00473238840333293,2.14932933987932,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1001,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.225594331484031,-0.104956273515969,0.00653773237510371,0.292376280188661,0.290039103435256,0.992006270987864,0.310575218944958,0.924,0.00592553795026241,1.20363438203104,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1001,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.23873264255858,-0.104231914441421,0.00696867839675491,0.311648772169565,0.3046064022404,0.977402863229209,0.32854327980393,0.9205,0.00604895652158288,1.26408727092609,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1001,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.255933497233754,0.0634876222337524,0.00384336661925029,0.171880580461944,0.165909470575718,0.965260124964796,0.183190722062719,0.937,0.00543281694887652,0.688508344993136,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1001,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.25375723907266,0.0649171240726603,0.00379426232974684,0.169684569875613,0.16269223597792,0.958792164173683,0.181638899537269,0.9435,0.00516273909857936,0.675157130859922,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1000,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.557346963366838,0.0893290129982574,0.00995443211916511,0.44517573791721,0.445745969766388,1.00128091403149,0.453940546189212,0.9495,0.00489641450451246,1.8498029007401,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1000,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.579595535518186,0.0901143794848498,0.0100255406128581,0.448355806430713,0.446822845874811,0.996580928508309,0.457212225433107,0.9485,0.00494205169944629,1.85427183301141,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1000,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.225643966462721,-0.104906638537278,0.00657029866472308,0.293832688935938,0.290354946169543,0.988164207396428,0.311929291782563,0.9215,0.00601405645134796,1.2049450989992,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1000,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.238805471995265,-0.104159085004735,0.00700053933022914,0.313073636431064,0.30497464660642,0.974130719159332,0.329871504174398,0.9225,0.00597886904021154,1.26561544962572,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1000,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.258506598258154,0.0660607232581528,0.00389412133557936,0.174150400379755,0.164829718668308,0.94647912556548,0.18621819709374,0.946,0.00505390937789747,0.684027478432632,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1000,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.256217250751639,0.0673771357516396,0.00383883221217945,0.171677795612983,0.161648799782717,0.941582452206721,0.184386027930195,0.947,0.0050095408971282,0.670826971012072,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0111,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.46911987672068,0.00110192635209993,0.00644315546532738,0.288146672201426,0.333732821842156,1.15820467157387,0.288076734031215,0.9565,0.00456112650559048,1.38495911076738,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0111,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.491323138613131,0.00184198257979445,0.00652859489677592,0.291967639734984,0.338346681806928,1.158849940062,0.291900450497966,0.949,0.00491929873051028,1.40410618584002,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0111,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.313245555982364,-0.0173050490176355,0.00492191338636876,0.220114658225735,0.220453922500344,1.00154130705035,0.220738991245207,0.9565,0.00456112650559048,0.914862574157185,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0111,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.325409490635803,-0.0175550663641975,0.00513079084765362,0.229455942273745,0.227788409861454,0.992732668434004,0.230069304308639,0.9545,0.00465992220965114,0.945299991242825,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0111,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.200113971776474,0.0076680967764729,0.00340603334722231,0.152322441960405,0.17638376940316,1.15796311517255,0.15247729329245,0.944,0.00514120608417908,0.731975677663303,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0111,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.19640906989939,0.00756895489939127,0.00337391368916501,0.150886007183801,0.174623772568932,1.15732251007355,0.151038051326668,0.945,0.00509779364038993,0.724671860085425,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0110,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.460328425634259,-0.00768952473432111,0.00698010204092767,0.312159653067986,0.410399116782425,1.31470903670259,0.312176321923465,0.977,0.00335193973692846,1.70311686067105,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0110,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.482941827803642,-0.00653932822969389,0.00703200064843047,0.314480629354263,0.410685403267578,1.30591637427989,0.314469998600231,0.9785,0.00324328151722911,1.70430492204815,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0110,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.309447201866153,-0.0211034031338465,0.00489675160349329,0.218989389086842,0.220114452968751,1.00513752692128,0.219949375948629,0.959,0.00443390347211123,0.913453808252734,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0110,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.321640483899099,-0.0213240731009014,0.0051051206156844,0.228307934600118,0.227272255131137,0.995463672908282,0.229244774942601,0.9565,0.00456112650559048,0.943157998758022,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0110,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.210234529370189,0.0177886543701876,0.00329538734311613,0.147374202228002,0.180395756280753,1.22406604109493,0.14840731831315,0.962,0.00427527776875375,0.748625037314928,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0110,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.206274526516888,0.0174344115168883,0.00327000073746798,0.146238878709057,0.17822322381873,1.21871300841486,0.147238158933747,0.9635,0.0041933131292571,0.739609236561175,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0101,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47445560831146,0.00643765794287999,0.00675704642260049,0.302184302561129,0.379536092998965,1.25597554135754,0.302177329523226,0.954,0.00468422885862764,1.57503828050985,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0101,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496873052819,0.00739189678566364,0.00679930435187474,0.304074134610041,0.385229108549369,1.26689206578983,0.304087962499777,0.9505,0.0048502448391808,1.59866374746498,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0101,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.204809765318247,-0.125740839681752,0.00778510432417821,0.348160449615801,0.341911322301074,0.982051013199165,0.37008897523597,0.9395,0.0053310294503032,1.41889910102806,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0101,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.21748698919482,-0.125477567805181,0.00808926502787626,0.361762929806861,0.353736782386051,0.977813792515736,0.382820586170671,0.9395,0.0053310294503032,1.46797362295641,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0101,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.29992234809116,0.107476473091159,0.00395641548902311,0.176936279613775,0.181128119628798,1.02369124084769,0.206983057490599,0.952,0.00477995815881269,0.751664274767416,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0101,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.296733669324069,0.107893554324069,0.00388917171898047,0.173929046796201,0.17565295873773,1.00991158160919,0.204639211119121,0.949,0.00491929873051028,0.728942883694323,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0100,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472757547756189,0.0047395973876087,0.00641258475781586,0.286779508599106,0.297061345512386,1.03585276006471,0.286746977477471,0.948,0.00496467521596328,1.23277601122128,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0100,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494864758490099,0.0053836024567629,0.00646950841456421,0.289325211919449,0.297352348151915,1.02774433717412,0.289302967299889,0.949,0.00491929873051028,1.23398364418542,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0100,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.203882827648645,-0.126667777351355,0.00779303303768017,0.348515032463091,0.34177989816284,0.980674766730573,0.370738077769138,0.9395,0.0053310294503032,1.41835370349533,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0100,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.216556384683663,-0.126408172316338,0.00810061254149785,0.362270406043531,0.353593076383977,0.9760473681681,0.383605595892127,0.94,0.0053103672189407,1.46737725687008,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0100,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.299450266141407,0.107004391141406,0.00402228706716631,0.179882146144043,0.179552286070615,0.998166243396033,0.209263822558222,0.9565,0.00456112650559048,0.745124717071496,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0100,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.296624385924354,0.107784270924354,0.00395773799653244,0.176995423947607,0.174491422734525,0.985852734736108,0.207193545910674,0.956,0.00458606585212206,0.72412262100262,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0011,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.448846603440627,-0.0191713469279536,0.013202755799336,0.590445189152898,0.614668672713323,1.04102579545983,0.590608795376548,0.967,0.00399443362693637,2.55081587024796,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0011,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.470874471202251,-0.018606684831085,0.0134396424652006,0.601039082909628,0.624576617144114,1.03916140381511,0.601176815850094,0.9585,0.00445969449626317,2.59193288664646,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0011,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.308558971695179,-0.0219916333048208,0.0042202325720278,0.188734538238259,0.189538011396659,1.0042571601674,0.189964595376245,0.9575,0.00451075104611194,0.786564516703986,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0011,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.320629616204588,-0.0223349407954128,0.00446454172821456,0.199660375853443,0.196870179202603,0.986025285994212,0.200856125456581,0.949,0.00491929873051028,0.816992307858794,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0011,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.200183721621743,0.00773784662174194,0.00340930389567871,0.152468705333849,0.176598949394485,1.15826358601131,0.15262685551196,0.9445,0.00511955808639769,0.732868653930353,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0011,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.196477668338746,0.00763755333874704,0.00337677718876221,0.151014066778859,0.174815448808542,1.15761036397052,0.151169368464346,0.945,0.00509779364038993,0.72546729804355,TRUE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0010,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.440055152354206,-0.0279627980143747,0.0134453056406731,0.60129234781613,0.669509435200108,1.11345078252158,0.601792015044447,0.9735,0.00359150038284837,2.77839975974453,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0010,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.462493160392763,-0.0269879956405734,0.0136807591477461,0.611822148763249,0.676047493721003,1.10497388021598,0.612264265211612,0.977,0.00335193973692846,2.80553207374727,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0010,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.304760617578968,-0.0257899874210318,0.00419029845712994,0.187395843923101,0.189126017877355,1.0092327231919,0.189115750718094,0.9555,0.00461084319837489,0.784854783226207,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0010,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.316860609467884,-0.0261039475321168,0.00443500103889308,0.198339276064943,0.196303919839179,0.989738007185741,0.200000538180551,0.952,0.00477995815881269,0.814642385965877,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0010,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.210304279215458,0.0178584042154567,0.00329654926221077,0.147426164829601,0.180603237693053,1.22504195847324,0.148467267235742,0.9625,0.00424816136699161,0.749486065219506,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0010,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.206343124956243,0.0175030099562441,0.00327098212050976,0.146282767492925,0.178407457723294,1.21960679840107,0.147289864209608,0.9635,0.0041933131292571,0.740373789544693,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0001,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.563315589589746,0.0952976392211655,0.0112365043911366,0.502511752961127,0.558817340358775,1.11204829949918,0.51134473975417,0.959,0.00443390347211123,2.31903821300119,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0001,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.586777444483207,0.0972962884498714,0.0113226434516683,0.506364008858461,0.567046907537077,1.11984046578551,0.515502546025331,0.957,0.00453602248671675,2.3531901252355,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0001,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.185616440980543,-0.144934164019456,0.00638835987915422,0.285696139090424,0.287100481377422,1.0049155102042,0.320292654691374,0.913,0.0063020234845643,1.19143938314051,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0001,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.198567656807425,-0.144396900192576,0.00681200601453379,0.3046421702327,0.301427249216223,0.989446894321884,0.337062180084583,0.9115,0.00635089560613305,1.25089409166055,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0001,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.299940518882968,0.107494643882966,0.00395933158236114,0.177066691272426,0.181384004360232,1.02438241239378,0.207103923949092,0.952,0.00477995815881269,0.752726171790756,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0001,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.296666803007113,0.107826688007114,0.00388945142909439,0.173941555812775,0.175866877299539,1.0110687838669,0.204614592961336,0.95,0.00487339717240448,0.729830625150212,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0000,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.561617529034475,0.0935995786658942,0.0109665842045454,0.490440555246778,0.490688337552264,1.0005052239315,0.499171867584788,0.946,0.00505390937789747,2.03630940429864,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0000,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.584769150154307,0.0952879941209707,0.0110811748185134,0.495565203295098,0.494016711278677,0.996875301158911,0.504521436715182,0.948,0.00496467521596328,2.05012183512576,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0000,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.184689503310941,-0.145861101689059,0.00639650208368113,0.286060269546601,0.287969544577436,1.00667438031105,0.32103741769475,0.917,0.00616891400491205,1.19504591183028,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0000,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.197637052296269,-0.145327504703732,0.00682109628583848,0.305048699524124,0.302179781493692,0.990595213043335,0.337828751515071,0.9125,0.00631837597805006,1.25401702823021,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0000,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.299468436933215,0.107022561933214,0.00402549748017812,0.180025720178648,0.179808413130759,0.998792911103629,0.209396475755029,0.9575,0.00451075104611194,0.746187619735675,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-0000,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.296557519607399,0.107717404607399,0.00395838835186917,0.177024508722457,0.174704997235316,0.986897229632893,0.207183607231453,0.9575,0.00451075104611194,0.725008934638375,FALSE,FALSE,FALSE,cluster_if_t,340.721578,Canonical EIF: machine learning
canonical,50,C-1111,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.469903405151446,0.00188545478286567,0.00527312551414611,0.235821342070384,0.286162796802236,1.21347285317724,0.235769918486069,0.952,0.00477995815881269,1.00963552174992,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1111,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.3294382957871,-0.00111230921289914,0.00392771263623863,0.17565264901429,0.1854964088779,1.05604105556535,0.175612253020595,0.952,0.00477995815881269,0.714808650384119,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1111,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.190461183193049,-0.00198469180695217,0.00254039387148125,0.113609867725119,0.142515442023461,1.25442837736842,0.113598800368073,0.952,0.00477995815881269,0.512001001103186,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1111,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.491711585162581,0.00223042912924452,0.0053064554603607,0.237311902578829,0.288025540370947,1.21370035485377,0.237263051169228,0.9525,0.00475624589355933,1.01670376227712,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1111,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.342224831027672,-0.000739725972328839,0.00421134064447616,0.188336879149129,0.196473478391984,1.04320236843477,0.188291242101496,0.9455,0.00507591124823908,0.756866285148286,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1111,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.187067484907248,-0.00177263009275134,0.00248384357661779,0.111080861655872,0.140490859542796,1.26476206115538,0.111067234433669,0.946,0.00505390937789747,0.503114109963193,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1110,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.469903405151446,0.00188545478286567,0.00527312551414611,0.235821342070384,0.286162796802236,1.21347285317724,0.235769918486069,0.952,0.00477995815881269,1.00963552174992,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1110,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.3294382957871,-0.00111230921289914,0.00392771263623863,0.17565264901429,0.1854964088779,1.05604105556535,0.175612253020595,0.952,0.00477995815881269,0.714808650384119,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1110,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.190461183193049,-0.00198469180695217,0.00254039387148125,0.113609867725119,0.142515442023461,1.25442837736842,0.113598800368073,0.952,0.00477995815881269,0.512001001103186,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1110,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.491711585162581,0.00223042912924452,0.0053064554603607,0.237311902578829,0.288025540370947,1.21370035485377,0.237263051169228,0.9525,0.00475624589355933,1.01670376227712,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1110,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.342224831027672,-0.000739725972328839,0.00421134064447616,0.188336879149129,0.196473478391984,1.04320236843477,0.188291242101496,0.9455,0.00507591124823908,0.756866285148286,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1110,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.187067484907248,-0.00177263009275134,0.00248384357661779,0.111080861655872,0.140490859542796,1.26476206115538,0.111067234433669,0.946,0.00505390937789747,0.503114109963193,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1101,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.551140692319842,0.0831227419512615,0.00557332147116498,0.249246513399681,0.301710242849528,1.21048932133193,0.262682608406366,0.9425,0.00520546587732549,1.06483594537696,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1101,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.261103463860547,-0.0694471411394519,0.00578116544668693,0.258541578559298,0.269883452618367,1.04386866562149,0.267643851755378,0.9345,0.00553216729681958,1.04168783230788,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1101,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.252699609325015,0.0602537343250138,0.00358742066326662,0.160434329339031,0.190063553291379,1.18468132147538,0.171338311371271,0.963,0.00422084114839685,0.701730706923542,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1101,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.573173696065539,0.0836925400322026,0.00560609747308679,0.250712300766237,0.302857458785165,1.20798803193764,0.264253042903321,0.9415,0.0052477495176504,1.06881041715992,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1101,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.273400159347846,-0.0695643976521544,0.0059801806102736,0.267441807245959,0.278980924255143,1.04314627218538,0.276276244225884,0.9335,0.00557125434709276,1.07629753522916,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1101,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.249193065846633,0.0603529508466337,0.00353000628566584,0.157866680315007,0.187877319637645,1.19010116170654,0.168973093968241,0.964,0.00416557318985035,0.693434752339418,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1100,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.551140692319842,0.0831227419512615,0.00557332147116498,0.249246513399681,0.301710242849528,1.21048932133193,0.262682608406366,0.9425,0.00520546587732549,1.06483594537696,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1100,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.261103463860547,-0.0694471411394519,0.00578116544668693,0.258541578559298,0.269883452618367,1.04386866562149,0.267643851755378,0.9345,0.00553216729681958,1.04168783230788,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1100,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.252699609325015,0.0602537343250138,0.00358742066326662,0.160434329339031,0.190063553291379,1.18468132147538,0.171338311371271,0.963,0.00422084114839685,0.701730706923542,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1100,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.573173696065539,0.0836925400322026,0.00560609747308679,0.250712300766237,0.302857458785165,1.20798803193764,0.264253042903321,0.9415,0.0052477495176504,1.06881041715992,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1100,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.273400159347846,-0.0695643976521544,0.0059801806102736,0.267441807245959,0.278980924255143,1.04314627218538,0.276276244225884,0.9335,0.00557125434709276,1.07629753522916,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1100,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.249193065846633,0.0603529508466337,0.00353000628566584,0.157866680315007,0.187877319637645,1.19010116170654,0.168973093968241,0.964,0.00416557318985035,0.693434752339418,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1011,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.547204229181699,0.0791862788131186,0.0100327841720862,0.448679748247375,0.518009237130518,1.15451887265685,0.455503377025191,0.955,0.00463546114210874,1.87305863388438,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1011,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.328378274482182,-0.00217233051781735,0.00394992778295797,0.176646140578181,0.187970814947437,1.06410937896627,0.17661533362524,0.9525,0.00475624589355933,0.724415961027633,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1011,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.190461183193049,-0.00198469180695217,0.00254039387148125,0.113609867725119,0.142515442023461,1.25442837736842,0.113598800368073,0.952,0.00477995815881269,0.512001001103186,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1011,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.558085289844653,0.0686041338113174,0.00993773050766226,0.444428819144126,0.513620676819541,1.15568715325136,0.449582855516312,0.9575,0.00451075104611194,1.85920191849342,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1011,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.340332806920826,-0.00263175007917511,0.00421489475807908,0.188495823941447,0.198062707010537,1.05075381973482,0.18846706983986,0.9475,0.00498717104178311,0.762858576520588,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1011,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.187067484907248,-0.00177263009275133,0.00248384357661779,0.111080861655872,0.140490859542796,1.26476206115538,0.111067234433669,0.946,0.00505390937789747,0.503114109963193,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1010,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.547204229181699,0.0791862788131186,0.0100327841720862,0.448679748247375,0.518009237130518,1.15451887265685,0.455503377025191,0.955,0.00463546114210874,1.87305863388438,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1010,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.328378274482182,-0.00217233051781735,0.00394992778295797,0.176646140578181,0.187970814947437,1.06410937896627,0.17661533362524,0.9525,0.00475624589355933,0.724415961027633,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1010,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.190461183193049,-0.00198469180695217,0.00254039387148125,0.113609867725119,0.142515442023461,1.25442837736842,0.113598800368073,0.952,0.00477995815881269,0.512001001103186,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1010,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.558085289844653,0.0686041338113174,0.00993773050766226,0.444428819144126,0.513620676819541,1.15568715325136,0.449582855516312,0.9575,0.00451075104611194,1.85920191849342,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1010,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.340332806920826,-0.00263175007917511,0.00421489475807908,0.188495823941447,0.198062707010537,1.05075381973482,0.18846706983986,0.9475,0.00498717104178311,0.762858576520588,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1010,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.187067484907248,-0.00177263009275133,0.00248384357661779,0.111080861655872,0.140490859542796,1.26476206115538,0.111067234433669,0.946,0.00505390937789747,0.503114109963193,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1001,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.532700312930841,0.0646823625622603,0.00940689231133553,0.420689013303327,0.498988245856005,1.1861214105352,0.425528570507088,0.9585,0.00445969449626317,1.79892027452769,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1001,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.274608842245149,-0.0559417627548501,0.00620420933260868,0.277460676287032,0.287177304132417,1.03501983767722,0.282975998085234,0.9355,0.00549271107923947,1.10416648272739,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1001,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.252699609325015,0.0602537343250138,0.00358742066326662,0.160434329339031,0.190063553291379,1.18468132147538,0.171338311371271,0.963,0.00422084114839685,0.701730706923542,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1001,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.543774829382743,0.054293673349407,0.009345908925908,0.417961753397047,0.495705437063017,1.18600669327779,0.42136977140613,0.9615,0.00430219420761081,1.7875965108708,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1001,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.286071060078224,-0.0568934969217766,0.00638748201331461,0.285656879736574,0.295627122262509,1.0349028615559,0.291197395260248,0.933,0.00559066185706129,1.13660950055436,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1001,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.249193065846633,0.0603529508466337,0.00353000628566584,0.157866680315007,0.187877319637645,1.19010116170654,0.168973093968241,0.964,0.00416557318985035,0.693434752339418,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1000,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.532700312930841,0.0646823625622603,0.00940689231133553,0.420689013303327,0.498988245856005,1.1861214105352,0.425528570507088,0.9585,0.00445969449626317,1.79892027452769,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1000,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.274608842245149,-0.0559417627548501,0.00620420933260868,0.277460676287032,0.287177304132417,1.03501983767722,0.282975998085234,0.9355,0.00549271107923947,1.10416648272739,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1000,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.252699609325015,0.0602537343250138,0.00358742066326662,0.160434329339031,0.190063553291379,1.18468132147538,0.171338311371271,0.963,0.00422084114839685,0.701730706923542,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1000,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.543774829382743,0.054293673349407,0.009345908925908,0.417961753397047,0.495705437063017,1.18600669327779,0.42136977140613,0.9615,0.00430219420761081,1.7875965108708,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1000,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.286071060078224,-0.0568934969217766,0.00638748201331461,0.285656879736574,0.295627122262509,1.0349028615559,0.291197395260248,0.933,0.00559066185706129,1.13660950055436,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-1000,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.249193065846633,0.0603529508466337,0.00353000628566584,0.157866680315007,0.187877319637645,1.19010116170654,0.168973093968241,0.964,0.00416557318985035,0.693434752339418,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0111,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.468826987129013,0.000809036760431994,0.00528197463116228,0.236217086614165,0.248032370725077,1.05001875300499,0.236159410765185,0.9425,0.00520546587732549,0.95031633163174,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0111,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.310973591681198,-0.0195770133188013,0.00379048982626072,0.169515858390807,0.178641291189242,1.05383232509962,0.170600462728955,0.952,0.00477995815881269,0.688981945950811,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0111,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.210977796453066,0.0185319214530651,0.00256071201393437,0.114518522679153,0.125018582651769,1.09168874804676,0.115980028036468,0.9535,0.00470838348055891,0.475840606846974,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0111,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.492688427954841,0.00320727192150472,0.0053134478510264,0.237624611795904,0.249642847864204,1.05057656266104,0.237586847271197,0.948,0.00496467521596328,0.954834841521149,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0111,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.322985864335285,-0.0199786926647159,0.004047767999486,0.181021688079981,0.188431219118668,1.0409317309836,0.182075850375988,0.946,0.00505390937789747,0.727306923115243,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0111,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.205862302990634,0.0170221879906345,0.00247636346902413,0.110746341074703,0.121338056078358,1.09563941256091,0.112019527625286,0.9525,0.00475624589355933,0.46170222108193,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0110,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.468826987129013,0.000809036760431994,0.00528197463116228,0.236217086614165,0.248032370725077,1.05001875300499,0.236159410765185,0.9425,0.00520546587732549,0.95031633163174,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0110,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.310973591681198,-0.0195770133188013,0.00379048982626072,0.169515858390807,0.178641291189242,1.05383232509962,0.170600462728955,0.952,0.00477995815881269,0.688981945950811,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0110,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.210977796453066,0.0185319214530651,0.00256071201393437,0.114518522679153,0.125018582651769,1.09168874804676,0.115980028036468,0.9535,0.00470838348055891,0.475840606846974,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0110,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.492688427954841,0.00320727192150472,0.0053134478510264,0.237624611795904,0.249642847864204,1.05057656266104,0.237586847271197,0.948,0.00496467521596328,0.954834841521149,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0110,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.322985864335285,-0.0199786926647159,0.004047767999486,0.181021688079981,0.188431219118668,1.0409317309836,0.182075850375988,0.946,0.00505390937789747,0.727306923115243,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0110,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.205862302990634,0.0170221879906345,0.00247636346902413,0.110746341074703,0.121338056078358,1.09563941256091,0.112019527625286,0.9525,0.00475624589355933,0.46170222108193,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0101,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.546576386694278,0.0785584363256977,0.00546035676228733,0.244194578037503,0.255239002235089,1.04522796651075,0.256461701555771,0.9285,0.00576141258720464,0.977889941725053,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0101,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.210672231373378,-0.119878373626622,0.00564163378131822,0.252301532783735,0.261981939291997,1.03836840149742,0.279275956495835,0.918,0.00613498166256428,1.01184949389197,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0101,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.307797559666858,0.115351684666857,0.00376220601322131,0.168250967818427,0.176478768875712,1.04890195381322,0.203961381475105,0.929,0.00574277807337181,0.675467277137655,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0101,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.57076301945697,0.0812818634236339,0.00548732823670661,0.245400779042601,0.25646564113582,1.04508894444585,0.258453425021136,0.929,0.00574277807337181,0.980055291097671,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0101,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.22226977261817,-0.120694784381831,0.0058287612062168,0.260670125634289,0.270405047355021,1.03734575144368,0.287197094201828,0.919,0.00610077863882964,1.04421903493362,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0101,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.302531777145158,0.113691662145159,0.0036802300531801,0.164584891434968,0.173147553854207,1.0520258107812,0.200001091088885,0.929,0.00574277807337181,0.662839632274003,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0100,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.546576386694278,0.0785584363256977,0.00546035676228733,0.244194578037503,0.255239002235089,1.04522796651075,0.256461701555771,0.9285,0.00576141258720464,0.977889941725053,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0100,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.210672231373378,-0.119878373626622,0.00564163378131822,0.252301532783735,0.261981939291997,1.03836840149742,0.279275956495835,0.918,0.00613498166256428,1.01184949389197,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0100,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.307797559666858,0.115351684666857,0.00376220601322131,0.168250967818427,0.176478768875712,1.04890195381322,0.203961381475105,0.929,0.00574277807337181,0.675467277137655,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0100,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.57076301945697,0.0812818634236339,0.00548732823670661,0.245400779042601,0.25646564113582,1.04508894444585,0.258453425021136,0.929,0.00574277807337181,0.980055291097671,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0100,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.22226977261817,-0.120694784381831,0.0058287612062168,0.260670125634289,0.270405047355021,1.03734575144368,0.287197094201828,0.919,0.00610077863882964,1.04421903493362,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0100,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.302531777145158,0.113691662145159,0.0036802300531801,0.164584891434968,0.173147553854207,1.0520258107812,0.200001091088885,0.929,0.00574277807337181,0.662839632274003,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0011,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.547934225276909,0.0799162749083283,0.0108028121226019,0.483116445085934,0.483508208449317,1.00081090877234,0.489562467676942,0.9395,0.0053310294503032,1.85788976728349,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0011,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.309808043560232,-0.0207425614397678,0.00383756581973435,0.171621160821114,0.182420108438639,1.06292317081331,0.172827514549184,0.953,0.00473238840333293,0.704332008024633,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0011,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.210977796453066,0.0185319214530651,0.00256071201393437,0.114518522679153,0.125018582651769,1.09168874804676,0.115980028036468,0.9535,0.00470838348055891,0.475840606846974,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0011,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.558459998422199,0.068978842388863,0.0107477026547915,0.480651874761377,0.481938461218006,1.00267675322658,0.485457302238393,0.9355,0.00549271107923947,1.85161027584095,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0011,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.320880559018242,-0.0220839979817591,0.00407337985655987,0.182167085148924,0.191183786617505,1.04949687514191,0.183455600773206,0.945,0.00509779364038993,0.738633806592837,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0011,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.205862302990634,0.0170221879906345,0.00247636346902413,0.110746341074703,0.121338056078358,1.09563941256091,0.112019527625286,0.9525,0.00475624589355933,0.46170222108193,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0010,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.547934225276909,0.0799162749083283,0.0108028121226019,0.483116445085934,0.483508208449317,1.00081090877234,0.489562467676942,0.9395,0.0053310294503032,1.85788976728349,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0010,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.309808043560232,-0.0207425614397678,0.00383756581973435,0.171621160821114,0.182420108438639,1.06292317081331,0.172827514549184,0.953,0.00473238840333293,0.704332008024633,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0010,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.210977796453066,0.0185319214530651,0.00256071201393437,0.114518522679153,0.125018582651769,1.09168874804676,0.115980028036468,0.9535,0.00470838348055891,0.475840606846974,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0010,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.558459998422199,0.068978842388863,0.0107477026547915,0.480651874761377,0.481938461218006,1.00267675322658,0.485457302238393,0.9355,0.00549271107923947,1.85161027584095,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0010,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.320880559018242,-0.0220839979817591,0.00407337985655987,0.182167085148924,0.191183786617505,1.04949687514191,0.183455600773206,0.945,0.00509779364038993,0.738633806592837,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0010,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.205862302990634,0.0170221879906345,0.00247636346902413,0.110746341074703,0.121338056078358,1.09563941256091,0.112019527625286,0.9525,0.00475624589355933,0.46170222108193,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0001,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.52782770196716,0.0598097515985796,0.0100715699424191,0.450414300627855,0.456214604280028,1.01287770757742,0.45425632860232,0.943,0.00518415856238985,1.75725016942989,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0001,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.225945818910822,-0.104604786089177,0.00612607390900795,0.273966353914593,0.281872941512503,1.02885970297059,0.293193102866489,0.9185,0.0061179142687684,1.08463234049201,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0001,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.307797559666858,0.115351684666857,0.00376220601322131,0.168250967818426,0.176478768875712,1.04890195381322,0.203961381475105,0.929,0.00574277807337181,0.675467277137655,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0001,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.538686244183993,0.0492050881506574,0.0100499109275371,0.449445680035818,0.455901164574356,1.01436321412194,0.452019423579476,0.9415,0.0052477495176504,1.75443513613313,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0001,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.236599665555279,-0.106364891444722,0.00629579417603349,0.281556474999163,0.289578856463002,1.02849297450489,0.300911783952864,0.92,0.00606630035524124,1.11418485353715,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0001,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.302531777145158,0.113691662145159,0.0036802300531801,0.164584891434968,0.173147553854207,1.0520258107812,0.200001091088885,0.929,0.00574277807337181,0.662839632274003,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0000,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.52782770196716,0.0598097515985796,0.0100715699424191,0.450414300627855,0.456214604280028,1.01287770757742,0.45425632860232,0.943,0.00518415856238985,1.75725016942989,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0000,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.225945818910822,-0.104604786089177,0.00612607390900795,0.273966353914593,0.281872941512503,1.02885970297059,0.293193102866489,0.9185,0.0061179142687684,1.08463234049201,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0000,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.307797559666858,0.115351684666857,0.00376220601322131,0.168250967818426,0.176478768875712,1.04890195381322,0.203961381475105,0.929,0.00574277807337181,0.675467277137655,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0000,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.538686244183993,0.0492050881506574,0.0100499109275371,0.449445680035818,0.455901164574356,1.01436321412194,0.452019423579476,0.9415,0.0052477495176504,1.75443513613313,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0000,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.236599665555279,-0.106364891444722,0.00629579417603349,0.281556474999163,0.289578856463002,1.02849297450489,0.300911783952864,0.92,0.00606630035524124,1.11418485353715,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,50,C-0000,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.302531777145158,0.113691662145159,0.0036802300531801,0.164584891434968,0.173147553854207,1.0520258107812,0.200001091088885,0.929,0.00574277807337181,0.662839632274003,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,340.721578,Parametric g-computation
canonical,75,C-1111,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.476194399632887,0.00817644926430637,0.00472314338205244,0.21122539339495,0.210544981559436,0.996778740356081,0.211330814255791,0.949,0.00491929873051028,0.856737104367992,TRUE,TRUE,TRUE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1111,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496144367473572,0.00666321144023629,0.00474471620284186,0.212190159269982,0.210554044410552,0.992289393320319,0.212241724799513,0.943,0.00518415856238985,0.856773982382205,TRUE,TRUE,TRUE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1111,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.326519071970403,-0.00403153302959624,0.00417887925542825,0.186885161698026,0.183729447643932,0.983114154032237,0.186881924994459,0.954,0.00468422885862764,0.747620930196132,TRUE,TRUE,TRUE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1111,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338879131397974,-0.00408542560202695,0.00434068268593748,0.194121231090251,0.189983379068308,0.9786841861722,0.194115691112709,0.9545,0.00465992220965114,0.77306905562639,TRUE,TRUE,TRUE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1111,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190521265942645,-0.00192460905735658,0.00232344368683923,0.103907560513305,0.103623722928184,0.997268364460498,0.103899407415461,0.9195,0.0060835741961449,0.421659484200347,TRUE,TRUE,TRUE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1111,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187633702148251,-0.00120641285174784,0.00229190075243679,0.102496917602631,0.101358220387516,0.988890424787891,0.102478391580618,0.9195,0.0060835741961449,0.412440836136382,TRUE,TRUE,TRUE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1110,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472961699925574,0.00494374955699369,0.00524424070535957,0.234529574151109,0.326652528440797,1.39279888100736,0.234523047376174,0.986,0.00262716577322407,1.32919502178611,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1110,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493405121019208,0.0039239649858721,0.00525223836903298,0.234887240543807,0.327273002192877,1.39331962619672,0.234861293668432,0.983,0.00289058817544112,1.33171981663877,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1110,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.326892193299741,-0.00365841170025793,0.00416327440209245,0.18618729144127,0.184807242317836,0.992587844676449,0.186176686555159,0.9585,0.00445969449626317,0.75200662811771,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1110,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.339264278127657,-0.00370027887234371,0.00432598389318895,0.193463881094794,0.191018100066823,0.987357944986269,0.19345090130405,0.9555,0.00461084319837489,0.777279480712425,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1110,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.189312446385443,-0.00313342861455811,0.00231531931089386,0.103544227375533,0.12769975724977,1.23328707438832,0.103565750584675,0.9585,0.00445969449626317,0.519628249718118,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1110,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186288955759262,-0.002551159240737,0.00228156232408995,0.102034569031351,0.126422696916151,1.2390182868054,0.10204095336798,0.9565,0.00456112650559048,0.51443171183712,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1101,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.479055547540849,0.0110375971722686,0.00529733283031682,0.236903926160595,0.222069642057294,0.937382700473923,0.23710174408158,0.928,0.0057799653978203,0.903632566756258,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1101,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.499372031799508,0.0098908757661718,0.00533341692573008,0.238517655965608,0.221497756478562,0.928643020500336,0.238663060180344,0.926,0.0058533750947637,0.901305484005943,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1101,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.267574552779046,-0.0629760522209529,0.0068400609131674,0.305896823441632,0.299392547161535,0.978737025749671,0.312237190788864,0.9495,0.00489641450451246,1.2182703288614,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1101,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.281738147522712,-0.0612264094772886,0.0071094488641168,0.317944218854477,0.311521525740517,0.979799308390949,0.32370766944469,0.946,0.00505390937789747,1.26762484640788,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1101,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.256771080172069,0.0643252051720678,0.00297467840848733,0.133031662651571,0.122231481964582,0.91881496125267,0.147737289052683,0.9265,0.00583514138646186,0.497377069476158,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1101,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.253714808648755,0.0648746936487558,0.00291822493916243,0.130506986752048,0.119050601910198,0.912216310199423,0.145713017367439,0.93,0.00570526073023836,0.484433621729506,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1100,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.475183065048433,0.00716511467985233,0.00507768178354359,0.227080832722317,0.238663107657127,1.0510050751354,0.227137096498879,0.9575,0.00451075104611194,0.97115370909903,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1100,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49613004956129,0.00664889352795395,0.00511799360851563,0.228883632341008,0.239517359559295,1.04645909849265,0.228922980672939,0.9525,0.00475624589355933,0.974629780082263,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1100,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.268311835096105,-0.0622387699038939,0.00685637371117049,0.306626353946395,0.300887212924167,0.981282949269158,0.312804052967896,0.9515,0.00480352734977121,1.2243523337992,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1100,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.282337069968117,-0.0606274870318843,0.007134070526994,0.319045333092727,0.312911100811956,0.980773164047545,0.324676333892334,0.949,0.00491929873051028,1.27327922256156,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1100,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.256279400561466,0.0638335255614647,0.00297014748715447,0.132829033689552,0.128568372309201,0.967923719220087,0.147341268490572,0.9445,0.00511955808639769,0.523162766405791,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1100,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.253304659946196,0.0644645449461964,0.00290587815146964,0.129954821620351,0.125506471591869,0.96577002705235,0.145036164764745,0.947,0.0050095408971282,0.51070346229415,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1011,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.477243023506339,0.00922507313775887,0.0098302473016516,0.439622024042537,0.43090114689792,0.98016278378316,0.439608908276029,0.9535,0.00470838348055891,1.75339729367026,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1011,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.498474563915561,0.00899340788222521,0.0098768371220014,0.44170558414977,0.431661123147187,0.977259827896636,0.441686713115633,0.9525,0.00475624589355933,1.75648974377932,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1011,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328151053372809,-0.00239955162719,0.00353843066946604,0.158243430211923,0.154607811033865,0.977025149333599,0.158222060919597,0.9555,0.00461084319837489,0.629120900231168,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1011,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340718528105963,-0.00224602889403794,0.00373717226209643,0.167131424433486,0.161648761814709,0.967195501161073,0.167104731298794,0.9555,0.00461084319837489,0.657771517972323,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1011,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190521265942645,-0.00192460905735658,0.00232344368683923,0.103907560513305,0.103623722928184,0.997268364460498,0.103899407415461,0.9195,0.0060835741961449,0.421659484200347,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1011,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187633702148251,-0.00120641285174783,0.00229190075243679,0.102496917602631,0.101358220387516,0.98889042478789,0.102478391580618,0.9195,0.0060835741961449,0.412440836136382,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1010,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474010323799027,0.0059923734304462,0.0100796741820806,0.450776733243635,0.50095837866607,1.11132261654532,0.45070386279853,0.9785,0.00324328151722911,2.03847001039108,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1010,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495735317461197,0.00625416142786103,0.0101098379571074,0.452125698271994,0.502203608552192,1.11076103497676,0.452055917724329,0.9745,0.00352489361541593,2.04353702571012,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1010,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328524174702148,-0.0020264302978517,0.00352857977282962,0.157802884721556,0.155807812422023,0.987357187398359,0.157776443016641,0.957,0.00453602248671675,0.634003874438927,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1010,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341103674835646,-0.0018608821643547,0.00372663943515095,0.166660382092579,0.162792799521327,0.976793629519562,0.166629103100852,0.957,0.00453602248671675,0.662426768098905,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1010,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.189312446385443,-0.00313342861455811,0.00231531931089386,0.103544227375533,0.12769975724977,1.23328707438832,0.103565750584675,0.9585,0.00445969449626317,0.519628249718118,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1010,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186288955759262,-0.002551159240737,0.00228156232408995,0.102034569031351,0.126422696916151,1.2390182868054,0.10204095336798,0.9565,0.00456112650559048,0.51443171183712,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1001,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.577813532402593,0.109795582034012,0.00821218454014899,0.36726005751092,0.349502816249969,0.951649407830245,0.383233061859478,0.9345,0.00553216729681958,1.42217605256921,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1001,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.599254197483211,0.109773041449875,0.00821129320145424,0.367220195632671,0.347194308994023,0.945466270981785,0.383188422807387,0.936,0.00547284204047586,1.41278241227809,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1001,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.257962776756535,-0.0725878282434644,0.00554992453068083,0.248200170411919,0.240107461515766,0.967394426511784,0.258537261800523,0.925,0.00588960949469487,0.97703098783238,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1001,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.272052111633452,-0.0709124453665492,0.0058783178382497,0.262886365593519,0.253796963769093,0.965424597795689,0.272219142424308,0.9295,0.00572406105837455,1.03273549541023,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1001,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.256771080172069,0.0643252051720678,0.00297467840848733,0.133031662651571,0.122231481964582,0.91881496125267,0.147737289052683,0.9265,0.00583514138646186,0.497377069476158,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1001,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.253714808648755,0.0648746936487558,0.00291822493916243,0.130506986752048,0.119050601910198,0.912216310199423,0.145713017367439,0.93,0.00570526073023836,0.484433621729506,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1000,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.573941049910176,0.105923099541596,0.00804785240143634,0.359910900849931,0.359905908205296,0.99998612810942,0.375087711927267,0.9505,0.0048502448391808,1.46450769501572,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1000,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.596012215244994,0.106531059211657,0.00803798602852484,0.359469663239502,0.358768621152943,0.99804978790076,0.374836892723867,0.949,0.00491929873051028,1.45987991424958,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1000,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.258700059073594,-0.0718505459264054,0.00557432254494515,0.249291282780139,0.241936518468653,0.970497306486354,0.259379204155335,0.9285,0.00576141258720464,0.984473677493919,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1000,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.272651034078856,-0.0703135229211449,0.00591061591073459,0.264330779305887,0.255495956562494,0.966576640198341,0.273458985980706,0.9295,0.00572406105837455,1.03964893573722,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1000,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.256279400561466,0.0638335255614647,0.00297014748715447,0.132829033689552,0.128568372309201,0.967923719220087,0.147341268490572,0.9445,0.00511955808639769,0.523162766405791,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1000,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.253304659946196,0.0644645449461964,0.00290587815146964,0.129954821620351,0.125506471591869,0.96577002705235,0.145036164764745,0.947,0.0050095408971282,0.51070346229415,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0111,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474709199913006,0.00669124954442539,0.00481468175283331,0.215319113787262,0.215327896762674,1.00004079050511,0.215369246695569,0.9525,0.00475624589355933,0.876199458166733,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0111,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49608049795274,0.00659934191940381,0.00486639598733959,0.217631844662471,0.215857153559291,0.991845443823112,0.217677489224433,0.9435,0.00516273909857936,0.878353078414733,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0111,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324575673365163,-0.00597493163483593,0.00408145641760996,0.182528279939573,0.17779454935098,0.974065768930928,0.18258043295833,0.9555,0.00461084319837489,0.72347099539093,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0111,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336496679807673,-0.00646787719232768,0.00423026124783849,0.189183034254999,0.183482900011823,0.969869738765831,0.189246291311291,0.9535,0.00470838348055891,0.74661769324953,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0111,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193516632408262,0.00107075740826073,0.00242963754059603,0.108656694029163,0.111722766233877,1.02821797802804,0.108634803540098,0.9405,0.00528960064655169,0.454615629051091,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0111,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189535243518591,0.000695128518591479,0.00240290735609038,0.107461283837047,0.109045053798591,1.01473805174285,0.107436663964412,0.9365,0.005452877680638,0.44371964102447,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0110,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.468040116063236,2.21656946551013e-05,0.00534933343418222,0.239229463862877,0.344339024335115,1.43936711964746,0.239169650046254,0.988,0.00243474844696531,1.40116385793069,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0110,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.489759787633505,0.000278631600168453,0.00539719357502089,0.241369834429437,0.345169903433812,1.43004573976588,0.241309645289151,0.988,0.00243474844696531,1.40454482169352,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0110,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.318817956145444,-0.0117326488545554,0.00405381778064969,0.181292242518601,0.179090471961742,0.987855130885519,0.181626261338961,0.959,0.00443390347211123,0.728744286527132,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0110,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.330783573249738,-0.0121809837502631,0.00420376680792346,0.187998166881483,0.184627750538244,0.982072078684875,0.188345468383359,0.9565,0.00456112650559048,0.751276250854065,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0110,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.201485157329702,0.00903928232970118,0.00242084528009453,0.108263492186018,0.136570203667622,1.2614612821926,0.108613221448762,0.9695,0.00384511053157123,0.555723342188117,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0110,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.197384036774113,0.00854392177411404,0.00239318711438956,0.107026581413032,0.13507862397648,1.26210350917582,0.107340394929766,0.969,0.0038754999677461,0.549653894908689,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0101,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.478074912462112,0.0100569620935319,0.00529815232720922,0.23694057517577,0.224713446611407,0.94839580111894,0.237094724178108,0.937,0.00543281694887652,0.914390578851486,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0101,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.499636585545129,0.0101554295117931,0.00531365576816732,0.23763391013312,0.224003186212257,0.942639819741101,0.23779144866059,0.9365,0.005452877680638,0.911500429519936,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0101,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.230272107786687,-0.100278497213312,0.00649816005522695,0.290606552243225,0.285873552316719,0.983713375042748,0.307352760075375,0.944,0.00514120608417908,1.16325963987927,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0101,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.243905701093899,-0.0990588559061014,0.00675008823796846,0.301873123084385,0.297170999021075,0.984423508740142,0.317638907696972,0.9425,0.00520546587732549,1.20923053742598,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0101,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.293774380710966,0.101328505710965,0.00307356255891442,0.137453896296617,0.134432033628902,0.978015445548419,0.170738375563125,0.9235,0.00594338918463195,0.547022827960463,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0101,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.289942383747928,0.101102268747929,0.0029956041287679,0.133967489312081,0.129605798054617,0.96744216615642,0.167809365931895,0.925,0.00588960949469487,0.52738419748689,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0100,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474438359017318,0.00642040864873742,0.00507616155716147,0.227012846131685,0.241100973787021,1.06205872440877,0.227046881810498,0.953,0.00473238840333293,0.981073728818771,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0100,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496290464406465,0.00680930837312843,0.00511279287410493,0.228651048427503,0.241453846300705,1.05599273636071,0.228695273183647,0.9555,0.00461084319837489,0.982509616643527,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0100,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.228458427702995,-0.102092177297005,0.00649324026709798,0.290386532629399,0.287196868769499,0.98901579962742,0.307741756719172,0.944,0.00514120608417908,1.16864440040655,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0100,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.241944967948171,-0.101019589051829,0.00675178721726715,0.30194910374847,0.298312591851015,0.987956540184057,0.318327868707842,0.945,0.00509779364038993,1.21387583900593,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0100,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.295799259884584,0.103353384884583,0.003088004097858,0.138099741552168,0.141215064032297,1.02255849609214,0.172464271704513,0.947,0.0050095408971282,0.574623931456745,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0100,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.292417730518214,0.103577615518215,0.00301088499968035,0.134650870634394,0.136860300813281,1.01640858442636,0.169853213012172,0.945,0.00509779364038993,0.556903788222579,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0011,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47633515656749,0.00831720619890899,0.0105997516810702,0.474035306069814,0.465003755912635,0.980947515846322,0.47398975999905,0.954,0.00468422885862764,1.8921656000068,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0011,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.498897609314557,0.00941645328122078,0.0107430023690259,0.480441671591665,0.469169679935046,0.97653827233746,0.48041383961569,0.9565,0.00456112650559048,1.9091173300245,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0011,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.326607946945882,-0.00394265805411709,0.0034593575788116,0.154707174094037,0.149088374953065,0.963681069259554,0.154718735497147,0.953,0.00473238840333293,0.606661539525514,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0011,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.33877516769511,-0.00418938930489065,0.00364805928214162,0.163146170816355,0.155415475344373,0.952614913158557,0.163159172890344,0.953,0.00473238840333293,0.632407399759967,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0011,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193516632408262,0.00107075740826073,0.00242963754059603,0.108656694029163,0.111722766233877,1.02821797802804,0.108634803540098,0.9405,0.00528960064655169,0.454615629051091,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0011,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189535243518591,0.00069512851859148,0.00240290735609038,0.107461283837047,0.109045053798591,1.01473805174285,0.107436663964412,0.9365,0.005452877680638,0.44371964102447,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0010,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469666072717719,0.0016481223491387,0.0108780751629476,0.486482310574058,0.554581264064789,1.13998238375898,0.486363467264453,0.9815,0.00301311715670002,2.25666906326846,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0010,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492576898995322,0.00309574296198542,0.0110126970321209,0.492502783588651,0.560209312091759,1.13747440777849,0.492389374348326,0.9795,0.00316857617866448,2.27957038123936,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0010,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320850229726163,-0.00970037527383658,0.00343110948009403,0.153443880714684,0.150687259133916,0.982034985247188,0.153711903563033,0.9565,0.00456112650559048,0.613167623846196,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0010,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.333062061137175,-0.00990249586282604,0.0036202596616238,0.161902933991824,0.156874459311264,0.968941423378935,0.162165080024821,0.956,0.00458606585212206,0.638344210458827,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0010,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.201485157329702,0.00903928232970118,0.00242084528009453,0.108263492186018,0.136570203667622,1.2614612821926,0.108613221448762,0.9695,0.00384511053157123,0.555723342188117,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0010,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.197384036774113,0.00854392177411404,0.00239318711438956,0.107026581413032,0.13507862397648,1.26210350917582,0.107340394929766,0.969,0.0038754999677461,0.549653894908689,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0001,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.579640346910448,0.111622396541868,0.00894322611855726,0.399953230784912,0.381207334559709,0.9531297792284,0.415141138568116,0.928,0.0057799653978203,1.5511861909771,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0001,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.602189109466448,0.112707953433112,0.00900041536323246,0.402510811558425,0.381742467120295,0.948403014672525,0.417895954409458,0.9305,0.00568637626261225,1.55336372053403,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0001,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.219436374545952,-0.111114230454047,0.00535906122918008,0.239664504080605,0.231798894802194,0.967180749988054,0.264114988571908,0.9075,0.00647857044416436,0.943222262804072,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0001,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.233060490989074,-0.109904066010927,0.00567548286129312,0.253815309659729,0.244445758387039,0.963085161075387,0.276530114160627,0.913,0.0063020234845643,0.99468412718462,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0001,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.293774380710966,0.101328505710965,0.00307356255891442,0.137453896296617,0.134432033628902,0.978015445548419,0.170738375563125,0.9235,0.00594338918463195,0.547022827960463,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0001,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.289942383747928,0.101102268747929,0.0029956041287679,0.133967489312081,0.129605798054617,0.96744216615642,0.167809365931895,0.925,0.00588960949469487,0.52738419748689,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0000,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.576003793465654,0.107985843097073,0.00879753486938762,0.393437720047509,0.390270662343393,0.991950294690267,0.407893105170692,0.943,0.00518415856238985,1.58806614481794,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0000,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.598842988327783,0.109361832294447,0.00884101108135579,0.395382035354809,0.391989016016306,0.991418377581424,0.410132662399826,0.941,0.00526872849936301,1.59505836728322,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0000,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.21762269446226,-0.11292791053774,0.0053648342039389,0.239922679360467,0.23416200134266,0.975989439459568,0.26511662264726,0.9115,0.00635089560613305,0.952838075253251,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0000,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.231099757843346,-0.111864799156655,0.00568590257970691,0.254281293633322,0.246534918593195,0.969536197769638,0.277741570698461,0.9135,0.00628560856242258,1.00318521351936,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0000,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.295799259884584,0.103353384884583,0.003088004097858,0.138099741552168,0.141215064032297,1.02255849609214,0.172464271704513,0.947,0.0050095408971282,0.574623931456745,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-0000,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.292417730518214,0.103577615518215,0.00301088499968035,0.134650870634394,0.136860300813281,1.01640858442636,0.169853213012172,0.945,0.00509779364038993,0.556903788222579,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: parametric
canonical,75,C-1111,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.475427583028889,0.00740963266030842,0.00494857383602405,0.221306949780533,0.231497421118053,1.04604677506796,0.221375654249318,0.959,0.00443390347211123,0.941995524036509,TRUE,TRUE,TRUE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1111,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495791339082646,0.00631018304930979,0.00498574121492057,0.222969125495695,0.232866970721244,1.04439110214719,0.223002671999617,0.95,0.00487339717240448,0.947568413746994,TRUE,TRUE,TRUE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1111,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324845917509569,-0.00570468749043033,0.00415342391657873,0.185746764336869,0.181269908935469,0.975898070594216,0.185787924771092,0.952,0.00477995815881269,0.737612721709933,TRUE,TRUE,TRUE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1111,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337013386218418,-0.00595117078158288,0.00431633420476975,0.193032333909453,0.187278027882643,0.970189937041797,0.193075807980272,0.9495,0.00489641450451246,0.762060601642172,TRUE,TRUE,TRUE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1111,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192431988182787,-1.38868172139018e-05,0.00242440019562106,0.10842247284145,0.115275158650715,1.06320355577285,0.108395364723728,0.9295,0.00572406105837455,0.469070812785411,TRUE,TRUE,TRUE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1111,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189330148807574,0.000490033807574788,0.0023969992338621,0.107197064578611,0.113866263578131,1.0622143808297,0.107171382290593,0.924,0.00592553795026241,0.463337820833272,TRUE,TRUE,TRUE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1110,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473143519045897,0.00512556867731608,0.00535501118376135,0.23948338054324,0.326539486747217,1.36351627410011,0.239478359911509,0.9835,0.00284848644019942,1.32873503925643,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1110,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494004187927346,0.00452303189401023,0.00538067069826289,0.240630908917142,0.327597316754948,1.36140996278974,0.240613259249445,0.982,0.002972877394041,1.33303949814699,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1110,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324333392877672,-0.00621721212232699,0.00413480735132843,0.184914206228724,0.182156806369412,0.985088220556175,0.184972486494453,0.957,0.00453602248671675,0.741221631947544,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1110,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336492865347472,-0.00647169165252933,0.00429720635493619,0.192176910459628,0.188069923323701,0.978629133301684,0.192237825945355,0.9565,0.00456112650559048,0.765282935426189,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1110,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190931825252273,-0.00151404974772828,0.0023671676753272,0.105862956723436,0.131087661832527,1.23827697515562,0.10584731678254,0.959,0.00443390347211123,0.53341410935062,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1110,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187496817523822,-0.00134329747617686,0.0023326745471379,0.104320377135678,0.130106353891827,1.24718063205056,0.104302944173675,0.957,0.00453602248671675,0.529421029499554,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1101,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.484555688032225,0.0165377376636449,0.00548223580787713,0.245173038701935,0.258307640545874,1.05357278236416,0.245669006518769,0.9465,0.00503178646208283,1.05109007281148,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1101,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.505387986298811,0.0159068302654746,0.00552342643089804,0.247015139364141,0.259595021509037,1.05092757544043,0.247465145191486,0.9385,0.00537204569973116,1.0563286067838,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1101,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.262714511046454,-0.0678360939535452,0.00674186269325876,0.301505265541928,0.293672204647758,0.974020152251434,0.308968781723669,0.947,0.0050095408971282,1.19499345165944,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1101,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.276483534514651,-0.0664810224853503,0.00698895867510101,0.312555733789254,0.304267681763506,0.973482962781491,0.319471387657603,0.943,0.00518415856238985,1.23810793634727,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1101,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.256646161486735,0.0642002864867341,0.00295365592530369,0.132091508622482,0.125832710695593,0.952617711826001,0.146837050337498,0.9355,0.00549271107923947,0.51203097503269,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1101,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.253661396149864,0.0648212811498653,0.00289946094498005,0.129667835421623,0.122830250384567,0.947268457016935,0.144938397807716,0.936,0.00547284204047586,0.499813542283658,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1100,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47996285049054,0.0119449001219597,0.00509868455802832,0.228020105351596,0.236770312193468,1.03837471624873,0.228275825481487,0.9515,0.00480352734977121,0.963451658484074,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1100,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.501224966160027,0.0117438101266906,0.00514572560822125,0.230123845070884,0.237934685391555,1.0339418990599,0.230365845242876,0.951,0.00482695556225661,0.968189656581887,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1100,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.263302860445432,-0.0672477445545672,0.00675554709590031,0.302117250632688,0.294244298116938,0.973940738242313,0.309437319761152,0.951,0.00482695556225661,1.19732138034519,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1100,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.277061813408317,-0.0659027435916834,0.00700883725297901,0.313444730817879,0.304848728461788,0.972575699921126,0.320221247094513,0.9445,0.00511955808639769,1.24047229697986,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1100,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.256561718141839,0.0641158431418383,0.00295237873737494,0.132034391041907,0.128673946910595,0.97454872094464,0.146748782684516,0.943,0.00518415856238985,0.523592364288501,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1100,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.253403632712682,0.0645635177126823,0.00288786410180165,0.129149208828197,0.125798727647552,0.974057284508008,0.144359364785644,0.9445,0.00511955808639769,0.511892693236748,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1011,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.478486333166439,0.0104683827978585,0.00976171142441456,0.436557006434545,0.437474917461463,1.00210261435136,0.436573379737657,0.9615,0.00430219420761081,1.7801468894843,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1011,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.500405771514278,0.0109246154809421,0.00987420957715454,0.44158807677194,0.441428883380843,0.999639497985858,0.441612813169833,0.957,0.00453602248671675,1.79623613220787,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1011,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324971724719566,-0.00557888028043311,0.00359612943051557,0.160823797250409,0.154442475566786,0.960321035862085,0.160880345351267,0.9505,0.0048502448391808,0.62844812699162,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1011,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337311834838649,-0.0056527221613521,0.00378936549974662,0.169465576980518,0.160658292215427,0.948029063353065,0.169517479211681,0.946,0.00505390937789747,0.653741158045585,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1011,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192440201176724,-5.67382327664387e-06,0.0024242785837634,0.108417034193838,0.115275253929303,1.06325776928378,0.108389926694912,0.9295,0.00572406105837455,0.469071200487372,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1011,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189344130304836,0.000504015304836674,0.00239694646820501,0.107194704826689,0.113861429238908,1.06219266542128,0.107169087996199,0.924,0.00592553795026241,0.463318149227913,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1010,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.476202269183447,0.00818431881486618,0.00993652034038618,0.444374698818257,0.500281861172292,1.12581085850007,0.444338971493392,0.979,0.00320616593457045,2.03571716568121,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1010,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.498618620358979,0.00913746432564251,0.0100293952356547,0.448528190402727,0.503925757491598,1.12350966622439,0.448509132651113,0.9785,0.00324328151722911,2.05054469164786,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1010,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.32445920008767,-0.00609140491232975,0.00357945758478394,0.160078209643082,0.155451097148752,0.971094676129581,0.16015406925751,0.953,0.00473238840333293,0.632552349885637,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1010,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336791313967702,-0.00617324303229856,0.00377199295901094,0.168688653339981,0.161580645272692,0.957863152461339,0.168759422742285,0.951,0.00482695556225661,0.6574943421948,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1010,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.19094003824621,-0.00150583675379103,0.00236739942340093,0.105873320812366,0.131088760227037,1.23816613308427,0.105857560070773,0.959,0.00443390347211123,0.533418578872171,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1010,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187510799021084,-0.00132931597891497,0.00233309865356847,0.104339343751847,0.130103593889125,1.24692746964706,0.104321725379762,0.957,0.00453602248671675,0.529409798660874,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1001,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.580559228111645,0.112541277743064,0.00835132674037403,0.373482685875761,0.374575485943645,1.00292597249942,0.389980911310656,0.939,0.00535158854920668,1.52420026740936,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1001,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.603046822039828,0.113565666006492,0.0083694871813701,0.374294845487133,0.375495008264074,1.00320646354448,0.391054655435855,0.9365,0.005452877680638,1.52794193289277,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1001,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.251161944016104,-0.0793886609838958,0.00558817584234207,0.24991082107398,0.238887688577236,0.955891735902539,0.262157872804618,0.923,0.00596116599332714,0.972067560408927,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1001,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.264437158439437,-0.0785273985605638,0.00590267438663465,0.263975623551239,0.250939326751208,0.950615527961806,0.275344948363032,0.9255,0.00587153089066216,1.02110736898373,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1001,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.256620161297913,0.0641742862979121,0.00295323772155131,0.132072805982107,0.125769498412277,0.952273993704018,0.146808867200839,0.936,0.00547284204047586,0.511773755372701,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1001,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.253610636797086,0.0647705217970867,0.00289875437235553,0.129636236533234,0.122767325306361,0.947013956818223,0.144887444381686,0.936,0.00547284204047586,0.499557491301608,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1000,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.575966390569959,0.107948440201379,0.00801982043662846,0.358657273272866,0.357036692907218,0.995481534918115,0.37446440137028,0.9485,0.00494205169944629,1.45283245494077,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1000,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.598883801901044,0.109402645867708,0.00802947928367194,0.359089230044336,0.357820396030857,0.996466521668382,0.37529926927603,0.948,0.00496467521596328,1.45602145303446,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1000,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.251750293415082,-0.0788003115849178,0.00561305686182162,0.251023534092096,0.239665264390484,0.954752171971873,0.263041436596274,0.9245,0.00590761161553466,0.975231625615967,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1000,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.265015437333104,-0.0779491196668969,0.00593291207300425,0.265327893995334,0.251719878557318,0.948712458260209,0.276477408015877,0.9255,0.00587153089066216,1.02428354392375,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1000,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.256535717953017,0.0640898429530163,0.0029521483134779,0.132024086171959,0.128614241525264,0.974172556345104,0.146728157214689,0.943,0.00518415856238985,0.523349414689013,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1000,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.253352873359903,0.0645127583599037,0.00288730867330488,0.129124369310689,0.125738975582835,0.973781914708073,0.144314455927712,0.9435,0.00516273909857936,0.511649553692284,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0111,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473871774191865,0.00585382382328417,0.00507404526874722,0.226918202836599,0.241788974047918,1.06553361971594,0.226936978248493,0.9575,0.00451075104611194,0.983873298520977,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0111,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495521719933246,0.00604056389990985,0.00515138172735599,0.230376794408366,0.244056500117488,1.05937970334318,0.230398392095957,0.949,0.00491929873051028,0.99310018060828,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0111,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.319997784522854,-0.0105528204771458,0.00408418849019017,0.182650461939749,0.176426643299769,0.965924977282384,0.182909465778027,0.9475,0.00498717104178311,0.717904793524321,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0111,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.331808717809605,-0.0111558391903962,0.00423525131225192,0.18940619671981,0.181965381317686,0.960715037147753,0.189687170758139,0.948,0.00496467521596328,0.74044269652337,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0111,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.199263440870365,0.00681756587036363,0.00256492218209917,0.114706807123417,0.126481290916612,1.10264851832662,0.11488059879303,0.9445,0.00511955808639769,0.514670139055458,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0111,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.195174734834899,0.00633461983489987,0.00254457343892834,0.113796783663683,0.124778388812711,1.09650189395056,0.11394455022802,0.943,0.00518415856238985,0.50774079119491,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0110,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.46685603385631,-0.00116191651227075,0.00557557478094879,0.2493472844767,0.350679992231699,1.40639186413305,0.249287647691874,0.987,0.00253288373203351,1.42696614699203,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0110,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.488833352161909,-0.000647803871427428,0.0056530993244328,0.252814287459798,0.352762227500708,1.3953413434231,0.252751906148478,0.986,0.00262716577322407,1.4354390547848,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0110,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.315016900657738,-0.0155337043422611,0.00405112328411131,0.181171740970102,0.177451053325983,0.979463200915356,0.181791320191222,0.955,0.00463546114210874,0.722073261815723,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0110,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.326897804540929,-0.0160667524590723,0.00420208045931681,0.187922751079119,0.182826306747713,0.972880110033829,0.188561510991875,0.954,0.00468422885862764,0.743945923028864,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0110,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.207610480087062,0.0151646050870606,0.00252362881407293,0.112860111564885,0.143555905340231,1.27198089165187,0.113846393563844,0.9735,0.00359150038284837,0.584149143547247,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0110,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.203253694092067,0.0144135790920681,0.00250360283663251,0.111964522627432,0.142477025158115,1.27251938216372,0.112860699812948,0.9725,0.00365675744341896,0.579759028540277,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0101,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.479363404194417,0.0113454538258363,0.00551333104985673,0.246563660198799,0.262986844637728,1.06660829266441,0.246762965280201,0.9575,0.00451075104611194,1.07013041153012,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0101,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.501353116287718,0.0118719602543815,0.0055484652671388,0.248134910162378,0.264238871434076,1.06490002257707,0.24835678290466,0.951,0.00482695556225661,1.07522508443161,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0101,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.22632839658373,-0.104222208416269,0.00640340987554946,0.286369195390441,0.281657670811991,0.983547376413772,0.304677831713597,0.9395,0.0053310294503032,1.1461046258487,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0101,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.239603071766374,-0.103361485233627,0.00664256036484908,0.297064330408967,0.291649745501821,0.981773022362893,0.314462540571732,0.94,0.0053103672189407,1.18676378130796,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0101,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.296377506723358,0.103931631723357,0.00310728527900252,0.138962022186681,0.139175766702695,1.00153815058712,0.17350092928018,0.932,0.00562920953598283,0.566325744170738,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0101,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.29265776209357,0.103817647093571,0.00303028689617999,0.135518549823706,0.134757727252328,0.994385841846984,0.170687429401501,0.9315,0.00564835152942874,0.548348121063051,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0100,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.475845074180767,0.0078271238121866,0.00509364753474064,0.227794842822086,0.239898103883109,1.05313228741739,0.227872352509693,0.952,0.00477995815881269,0.97617908221748,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0100,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.497922702692447,0.00844154665911052,0.0051428956930993,0.229997287419218,0.240759986053372,1.04679489377862,0.230094681716215,0.952,0.00477995815881269,0.979686201833385,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0100,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.224678382461058,-0.105872222538941,0.00639922123685395,0.286181873773314,0.281858694430384,0.984893594811127,0.305070553068142,0.944,0.00514120608417908,1.14692261918891,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0100,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.237959389094741,-0.10500516790526,0.00663980476341204,0.296941096166325,0.291796517515586,0.982674750254652,0.314890477582245,0.9425,0.00520546587732549,1.18736101724844,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0100,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.298914032748905,0.106468157748904,0.00311029703967859,0.139096712218754,0.142547812361273,1.02481079593809,0.175139059084024,0.94,0.0053103672189407,0.580047071613119,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0100,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.295404049713392,0.106563934713392,0.00303639280810364,0.135791614506224,0.138411864066966,1.01929610727636,0.172586254002229,0.9435,0.00516273909857936,0.563217317043643,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0011,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.477785771686011,0.00976782131743093,0.010665948943889,0.476995737661558,0.481354216545347,1.00913735394189,0.476976500064426,0.9595,0.00440793318914885,1.95869792100443,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0011,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.500956980242845,0.0114758242095087,0.0108579008989211,0.485580090058874,0.488351612991309,1.00570765356565,0.485594300204338,0.9575,0.00451075104611194,1.98717131003905,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0011,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320195087273574,-0.0103555177264256,0.00354512594855056,0.158542852195149,0.150817384797672,0.951272054901796,0.158841130729935,0.948,0.00496467521596328,0.613697123450243,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0011,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.332204065169906,-0.0107604918300949,0.0037300544198584,0.166813104851538,0.156350807265835,0.937281320942892,0.16711818222043,0.946,0.00505390937789747,0.636213396730691,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0011,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.199259572190883,0.00681369719088216,0.0025662882176824,0.114767898091893,0.126613581435628,1.10321425712834,0.114941337501457,0.9415,0.0052477495176504,0.515208447759648,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0011,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.195193006060148,0.00635289106014901,0.002545938649543,0.113857837738443,0.124877565545519,1.0967849734894,0.114006511374081,0.942,0.00522666241496426,0.50814435525166,TRUE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0010,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470770031350457,0.002752080981876,0.010963215116632,0.490289885054848,0.562059745343281,1.14638250242589,0.490175023079648,0.982,0.002972877394041,2.28710005406269,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0010,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494268612471508,0.00478745643817145,0.0111360375147555,0.498018737659621,0.569746730002662,1.14402669401581,0.497917233551621,0.977,0.00335193973692846,2.31837947440138,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0010,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.315214203408458,-0.0153364015915409,0.00351280054630892,0.157097216258903,0.152097613699434,0.968175104062765,0.157804945430729,0.95,0.00487339717240448,0.618906554680094,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0010,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.32729315190123,-0.015671405098771,0.00369856371845217,0.165404797871469,0.157522586492728,0.95234593264419,0.166104366959728,0.9495,0.00489641450451246,0.64098153100001,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0010,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.20760661140758,0.0151607364075791,0.00252525913500402,0.112933021733426,0.14367638224447,1.27222649353714,0.113918121440637,0.973,0.00362429303451032,0.584639380993499,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0010,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.203271965317316,0.0144318503173173,0.00250551999212292,0.112050260427432,0.142569899245075,1.27237454604051,0.112948047946859,0.9725,0.00365675744341896,0.580136946245764,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0001,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.580365106596783,0.112347156228203,0.00922824662828133,0.412699735479406,0.412457065539271,0.999411993952813,0.427618749169752,0.937,0.00543281694887652,1.67834573585635,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0001,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.604115050690147,0.11463389465681,0.00929279353343714,0.415586360832718,0.415543083098846,0.999895863440307,0.431006493109693,0.9375,0.00541265877365274,1.69090317478668,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0001,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.213187833565034,-0.117362771434965,0.0054246323561209,0.242596934024624,0.233617036193104,0.962984289691774,0.269439911447515,0.9055,0.00654101482951996,0.950620535510657,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0001,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.225896270318815,-0.117068286681186,0.00574046277356795,0.256721299680099,0.245100072760247,0.954732128053523,0.282095474162654,0.91,0.00639921870231046,0.997346624278098,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0001,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.296180919446475,0.103735044446474,0.00310794410462551,0.138991485764247,0.139300506473436,1.00222330675501,0.173406843131139,0.932,0.00562920953598283,0.566833327819576,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0001,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.292404642362173,0.103564527362174,0.00302998350681035,0.135504981838623,0.134847986147676,0.995151501575573,0.170522815572534,0.931,0.00566740681440816,0.548715397186524,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0000,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.576846776583133,0.108828826214553,0.00895591811001082,0.400520833898112,0.394068069172098,0.983889065986375,0.414946313795512,0.9445,0.00511955808639769,1.60351832661033,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0000,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.600684637094876,0.111203481061539,0.0090002576829744,0.40250375988291,0.397141070898251,0.986676673563946,0.417485911476931,0.941,0.00526872849936301,1.61602280228617,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0000,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.211537819442362,-0.119012785557637,0.00543716185432033,0.243157270218581,0.234697679886358,0.965209387633694,0.270665731959756,0.9045,0.00657190041007927,0.955017826492157,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0000,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.224252587647182,-0.118711969352819,0.00575323463410797,0.257292474647431,0.246078533006054,0.956415586360451,0.283299928466402,0.9055,0.00654101482951996,1.00132811645865,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0000,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.298717445472022,0.106271570472021,0.0031111549971201,0.139135081241974,0.142674957054157,1.02544200772792,0.175050102077618,0.9405,0.00528960064655169,0.580564441227965,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-0000,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.295150929981994,0.106310814981995,0.00303610399762202,0.135778698508834,0.138504789820254,1.0200774594348,0.17241991307098,0.944,0.00514120608417908,0.563595444986676,FALSE,FALSE,FALSE,cluster_if_t,528.379084,Canonical EIF: machine learning
canonical,75,C-1111,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.472845566516616,0.0048276161480353,0.00430280105279496,0.192427112954144,0.1946356557447,1.01147729525559,0.192439563449514,0.948,0.00496467521596328,0.749702105042149,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1111,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.33203304629662,0.00148244129662043,0.00326454898266031,0.145995068822125,0.145990484498619,0.999968599463377,0.145966093571468,0.94,0.0053103672189407,0.561246512861774,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1111,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.189344163376825,-0.00310171162317617,0.00199260086085485,0.0891118195379207,0.0941812639338938,1.05688857462748,0.089143516523422,0.9365,0.005452877680638,0.359981899626963,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1111,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.493337036676623,0.0038558806432867,0.00431445036200664,0.192948085899908,0.195176089155346,1.01154716433203,0.192938376654432,0.943,0.00518415856238985,0.751425199123883,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1111,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.344491068564965,0.00152651156496389,0.0034735289200551,0.155340935741093,0.154340747747475,0.99356133662485,0.155309597743726,0.9365,0.005452877680638,0.593146393408782,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1111,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.185955224621593,-0.00288489037840572,0.00193713030108342,0.0866311006899431,0.0918383574057964,1.06010839842022,0.0866574735694683,0.938,0.00539240206216117,0.350777141785958,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1110,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.472845566516616,0.0048276161480353,0.00430280105279496,0.192427112954144,0.1946356557447,1.01147729525559,0.192439563449514,0.948,0.00496467521596328,0.749702105042149,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1110,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.33203304629662,0.00148244129662043,0.00326454898266031,0.145995068822125,0.145990484498619,0.999968599463377,0.145966093571468,0.94,0.0053103672189407,0.561246512861774,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1110,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.189344163376825,-0.00310171162317617,0.00199260086085485,0.0891118195379207,0.0941812639338938,1.05688857462748,0.089143516523422,0.9365,0.005452877680638,0.359981899626963,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1110,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.493337036676623,0.0038558806432867,0.00431445036200664,0.192948085899908,0.195176089155346,1.01154716433203,0.192938376654432,0.943,0.00518415856238985,0.751425199123883,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1110,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.344491068564965,0.00152651156496389,0.0034735289200551,0.155340935741093,0.154340747747475,0.99356133662485,0.155309597743726,0.9365,0.005452877680638,0.593146393408782,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1110,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.185955224621593,-0.00288489037840572,0.00193713030108342,0.0866311006899431,0.0918383574057964,1.06010839842022,0.0866574735694683,0.938,0.00539240206216117,0.350777141785958,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1101,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.555661281749094,0.0876433313805137,0.00448253786273486,0.200465187455835,0.204145312883335,1.01835792774898,0.21874083242844,0.923,0.00596116599332714,0.786172861821215,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1101,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.272883050639204,-0.0576675543607955,0.00496564164076849,0.222070245213239,0.217660189187015,0.980141166494463,0.229381958833119,0.923,0.00596116599332714,0.838298283016965,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1101,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.255237480688248,0.0627916056882469,0.00283135761240556,0.126622161799007,0.13272109993937,1.04816643511461,0.141307965159904,0.938,0.00539240206216117,0.508962213553444,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1101,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.576486222271291,0.0870050662379549,0.00449537103504683,0.201039104368966,0.204758477461097,1.01850074443878,0.2190123162651,0.926,0.0058533750947637,0.789018209293066,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1101,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.284984528871491,-0.0579800281285096,0.0051367588283502,0.229722838484264,0.22479613740951,0.978553716699386,0.236871019527061,0.923,0.00596116599332714,0.866032927736912,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1101,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.251565117904756,0.0627250029047572,0.00278390688301464,0.124500100669006,0.130730398366768,1.05004251132556,0.139380597352935,0.937,0.00543281694887652,0.501369951908316,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1100,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.555661281749094,0.0876433313805137,0.00448253786273486,0.200465187455835,0.204145312883335,1.01835792774898,0.21874083242844,0.923,0.00596116599332714,0.786172861821215,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1100,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.272883050639204,-0.0576675543607955,0.00496564164076849,0.222070245213239,0.217660189187015,0.980141166494463,0.229381958833119,0.923,0.00596116599332714,0.838298283016965,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1100,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.255237480688248,0.0627916056882469,0.00283135761240556,0.126622161799007,0.13272109993937,1.04816643511461,0.141307965159904,0.938,0.00539240206216117,0.508962213553444,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1100,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.576486222271291,0.0870050662379549,0.00449537103504683,0.201039104368966,0.204758477461097,1.01850074443878,0.2190123162651,0.926,0.0058533750947637,0.789018209293066,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1100,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.284984528871491,-0.0579800281285096,0.0051367588283502,0.229722838484264,0.22479613740951,0.978553716699386,0.236871019527061,0.923,0.00596116599332714,0.866032927736912,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1100,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.251565117904756,0.0627250029047572,0.00278390688301464,0.124500100669006,0.130730398366768,1.05004251132556,0.139380597352935,0.937,0.00543281694887652,0.501369951908316,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1011,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.573412271987956,0.105394321619375,0.00815875382271537,0.364870563185557,0.365278710310771,1.0011186079843,0.379699783572514,0.9285,0.00576141258720464,1.40541721641691,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1011,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.332673248191234,0.0021226431912351,0.00330058086984777,0.1476064638043,0.148427445601283,1.00556196372316,0.147584822854008,0.9405,0.00528960064655169,0.570665590849578,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1011,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.189344163376825,-0.00310171162317617,0.00199260086085485,0.0891118195379207,0.0941812639338938,1.05688857462748,0.089143516523422,0.9365,0.005452877680638,0.359981899626963,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1011,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.581822343681759,0.0923411876484225,0.00807092476868295,0.360942728481237,0.361436958903129,1.00136927657186,0.372480077793671,0.928,0.0057799653978203,1.39127482153049,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1011,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.344264068674159,0.00129951167415829,0.00349560145945725,0.156328049711878,0.156015766168232,0.998002383166545,0.156294365310293,0.9375,0.00541265877365274,0.599628025079776,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1011,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.185955224621593,-0.00288489037840572,0.00193713030108342,0.0866311006899431,0.0918383574057964,1.06010839842022,0.0866574735694683,0.938,0.00539240206216117,0.350777141785958,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1010,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.573412271987956,0.105394321619375,0.00815875382271537,0.364870563185557,0.365278710310771,1.0011186079843,0.379699783572514,0.9285,0.00576141258720464,1.40541721641691,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1010,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.332673248191234,0.0021226431912351,0.00330058086984777,0.1476064638043,0.148427445601283,1.00556196372316,0.147584822854008,0.9405,0.00528960064655169,0.570665590849578,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1010,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.189344163376825,-0.00310171162317617,0.00199260086085485,0.0891118195379207,0.0941812639338938,1.05688857462748,0.089143516523422,0.9365,0.005452877680638,0.359981899626963,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1010,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.581822343681759,0.0923411876484225,0.00807092476868295,0.360942728481237,0.361436958903129,1.00136927657186,0.372480077793671,0.928,0.0057799653978203,1.39127482153049,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1010,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.344264068674159,0.00129951167415829,0.00349560145945725,0.156328049711878,0.156015766168232,0.998002383166545,0.156294365310293,0.9375,0.00541265877365274,0.599628025079776,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1010,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.185955224621593,-0.00288489037840572,0.00193713030108342,0.0866311006899431,0.0918383574057964,1.06010839842022,0.0866574735694683,0.938,0.00539240206216117,0.350777141785958,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1001,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.56321883813697,0.0952008877683891,0.00760875336718,0.340273795060898,0.344183664223396,1.01149036222962,0.353258505218534,0.931,0.00566740681440816,1.32569013006091,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1001,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.283113891531104,-0.0474367134688955,0.00531548885896828,0.237715888445917,0.23308892926989,0.980535759699208,0.242344446981052,0.925,0.00588960949469487,0.895284902499602,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1001,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.255237480688248,0.0627916056882469,0.00283135761240556,0.126622161799007,0.13272109993937,1.04816643511461,0.141307965159904,0.938,0.00539240206216117,0.508962213553444,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1001,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.571772808781921,0.082291652748585,0.00754464149549415,0.337406624995812,0.341449409981597,1.01198193718287,0.347214955161586,0.93,0.00570526073023836,1.31618727129795,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1001,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.294299212652693,-0.0486653443473082,0.00547512526658508,0.244855045628218,0.239656566968184,0.978769158517047,0.24958431864473,0.9215,0.00601405645134796,0.920696556952212,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1001,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.251565117904756,0.0627250029047572,0.00278390688301464,0.124500100669006,0.130730398366768,1.05004251132556,0.139380597352935,0.937,0.00543281694887652,0.501369951908316,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1000,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.56321883813697,0.0952008877683891,0.00760875336718,0.340273795060898,0.344183664223396,1.01149036222962,0.353258505218534,0.931,0.00566740681440816,1.32569013006091,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1000,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.283113891531104,-0.0474367134688955,0.00531548885896828,0.237715888445917,0.23308892926989,0.980535759699208,0.242344446981052,0.925,0.00588960949469487,0.895284902499602,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1000,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.255237480688248,0.0627916056882469,0.00283135761240556,0.126622161799007,0.13272109993937,1.04816643511461,0.141307965159904,0.938,0.00539240206216117,0.508962213553444,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1000,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.571772808781921,0.082291652748585,0.00754464149549415,0.337406624995812,0.341449409981597,1.01198193718287,0.347214955161586,0.93,0.00570526073023836,1.31618727129795,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1000,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.294299212652693,-0.0486653443473082,0.00547512526658508,0.244855045628218,0.239656566968184,0.978769158517047,0.24958431864473,0.9215,0.00601405645134796,0.920696556952212,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-1000,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.251565117904756,0.0627250029047572,0.00278390688301464,0.124500100669006,0.130730398366768,1.05004251132556,0.139380597352935,0.937,0.00543281694887652,0.501369951908316,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0111,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.469204383469517,0.00118643310093672,0.00425518716726143,0.190297755259626,0.19366861330908,1.01771359859109,0.190253874237891,0.9395,0.0053310294503032,0.744562127783405,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0111,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.313422798604665,-0.0171278063953344,0.00314112459547834,0.140475362425722,0.140628554704004,1.00109052773125,0.14148082038506,0.9355,0.00549271107923947,0.540883592281232,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0111,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.211832519761767,0.0193866447617654,0.00204582775940731,0.0914921988058164,0.0946082500264947,1.03405810835623,0.0935012247311272,0.944,0.00514120608417908,0.362011459178267,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0111,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.491875275606123,0.0023941195727865,0.00428108220478857,0.191455816543438,0.194172153704348,1.01418780170773,0.19142291877411,0.9375,0.00541265877365274,0.746999845238419,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0111,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.325156065701708,-0.017808491298293,0.00333202297500304,0.149012597493958,0.148113443428174,0.993965919117543,0.150035976342715,0.9355,0.00549271107923947,0.569003442000773,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0111,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.206707846479573,0.017867731479574,0.00196244942343329,0.0877634062640421,0.0910898465010549,1.03790236020472,0.0895422810718709,0.946,0.00505390937789747,0.348394837922774,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0110,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.469204383469517,0.00118643310093672,0.00425518716726143,0.190297755259626,0.19366861330908,1.01771359859109,0.190253874237891,0.9395,0.0053310294503032,0.744562127783405,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0110,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.313422798604665,-0.0171278063953344,0.00314112459547834,0.140475362425722,0.140628554704004,1.00109052773125,0.14148082038506,0.9355,0.00549271107923947,0.540883592281232,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0110,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.211832519761767,0.0193866447617654,0.00204582775940731,0.0914921988058164,0.0946082500264947,1.03405810835623,0.0935012247311272,0.944,0.00514120608417908,0.362011459178267,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0110,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.491875275606123,0.0023941195727865,0.00428108220478857,0.191455816543438,0.194172153704348,1.01418780170773,0.19142291877411,0.9375,0.00541265877365274,0.746999845238419,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0110,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.325156065701708,-0.017808491298293,0.00333202297500304,0.149012597493958,0.148113443428174,0.993965919117543,0.150035976342715,0.9355,0.00549271107923947,0.569003442000773,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0110,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.206707846479573,0.017867731479574,0.00196244942343329,0.0877634062640421,0.0910898465010549,1.03790236020472,0.0895422810718709,0.946,0.00505390937789747,0.348394837922774,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0101,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.550132867500794,0.0821149171322137,0.00436811798822827,0.195348175108361,0.199193808015755,1.01968604470076,0.211860068627946,0.921,0.00603154209137265,0.765564455574556,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0101,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.221429875399018,-0.109120729600981,0.00483551373232473,0.216250748232237,0.211799186798163,0.979414816038959,0.242174188440051,0.906,0.00652548848746207,0.816610401338428,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0101,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.31159970890953,0.119153833909529,0.0030169229265235,0.134920894931683,0.137356885278645,1.01805495248305,0.179978282580319,0.8825,0.00720047741472745,0.526851057755555,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0101,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.573181834506981,0.0837006784736448,0.00438674589022826,0.196181240211364,0.199547206227634,1.01715743061183,0.213245490100757,0.921,0.00603154209137265,0.767284998086905,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0101,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.232821789342035,-0.110142767657966,0.00499681013468129,0.223464142636145,0.218452418940295,0.977572582174804,0.249083689148732,0.9055,0.00654101482951996,0.842337571875758,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0101,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.306036329254351,0.117196214254352,0.00294648548637002,0.131770836844798,0.13439074591034,1.01988231332725,0.176323067979232,0.8825,0.00720047741472745,0.515132926893934,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0100,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.550132867500794,0.0821149171322137,0.00436811798822827,0.195348175108361,0.199193808015755,1.01968604470076,0.211860068627946,0.921,0.00603154209137265,0.765564455574556,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0100,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.221429875399018,-0.109120729600981,0.00483551373232473,0.216250748232237,0.211799186798163,0.979414816038959,0.242174188440051,0.906,0.00652548848746207,0.816610401338428,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0100,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.31159970890953,0.119153833909529,0.0030169229265235,0.134920894931683,0.137356885278645,1.01805495248305,0.179978282580319,0.8825,0.00720047741472745,0.526851057755555,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0100,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.573181834506981,0.0837006784736448,0.00438674589022826,0.196181240211364,0.199547206227634,1.01715743061183,0.213245490100757,0.921,0.00603154209137265,0.767284998086905,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0100,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.232821789342035,-0.110142767657966,0.00499681013468129,0.223464142636145,0.218452418940295,0.977572582174804,0.249083689148732,0.9055,0.00654101482951996,0.842337571875758,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0100,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.306036329254351,0.117196214254352,0.00294648548637002,0.131770836844798,0.13439074591034,1.01988231332725,0.176323067979232,0.8825,0.00720047741472745,0.515132926893934,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0011,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.573172464158906,0.105154513790326,0.00883056316706102,0.394914790423085,0.387753796046423,0.981866988650918,0.408579471608085,0.9225,0.00597886904021154,1.49099970608902,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0011,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.314124117505239,-0.0164264874947607,0.00319699639375982,0.142974025205373,0.144150553171923,1.0082289630222,0.14387904847093,0.936,0.00547284204047586,0.554926336570892,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0011,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.211832519761767,0.0193866447617654,0.00204582775940731,0.0914921988058164,0.0946082500264947,1.03405810835623,0.0935012247311272,0.944,0.00514120608417908,0.362011459178267,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0011,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.581701528456352,0.0922203724230163,0.00881011474433731,0.394000309158228,0.385463558853779,0.978333138055936,0.404553114664578,0.9265,0.00583514138646186,1.48158458690655,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0011,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.324877334976472,-0.0180872220235286,0.0033713105892859,0.150769593018163,0.150751323989388,0.999878828161508,0.151813214327019,0.936,0.00547284204047586,0.579705046545826,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0011,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.206707846479573,0.017867731479574,0.00196244942343329,0.0877634062640421,0.0910898465010549,1.03790236020472,0.0895422810718709,0.946,0.00505390937789747,0.348394837922774,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0010,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.573172464158906,0.105154513790326,0.00883056316706102,0.394914790423085,0.387753796046423,0.981866988650918,0.408579471608085,0.9225,0.00597886904021154,1.49099970608902,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0010,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.314124117505239,-0.0164264874947607,0.00319699639375982,0.142974025205373,0.144150553171923,1.0082289630222,0.14387904847093,0.936,0.00547284204047586,0.554926336570892,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0010,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.211832519761767,0.0193866447617654,0.00204582775940731,0.0914921988058164,0.0946082500264947,1.03405810835623,0.0935012247311272,0.944,0.00514120608417908,0.362011459178267,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0010,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.581701528456352,0.0922203724230163,0.00881011474433731,0.394000309158228,0.385463558853779,0.978333138055936,0.404553114664578,0.9265,0.00583514138646186,1.48158458690655,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0010,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.324877334976472,-0.0180872220235286,0.0033713105892859,0.150769593018163,0.150751323989388,0.999878828161508,0.151813214327019,0.936,0.00547284204047586,0.579705046545826,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0010,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.206707846479573,0.017867731479574,0.00196244942343329,0.0877634062640421,0.0910898465010549,1.03790236020472,0.0895422810718709,0.946,0.00505390937789747,0.348394837922774,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0001,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.559199582158307,0.0911816317897267,0.00816827940004695,0.365296559954323,0.362454104892135,0.992218774076208,0.376415921424616,0.9265,0.00583514138646186,1.39588922268331,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0001,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.233011622741954,-0.0975389822580455,0.00523708522038308,0.234209571134721,0.22953343891784,0.980034410232572,0.253654389296617,0.91,0.00639921870231046,0.882142503244309,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0001,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.31159970890953,0.119153833909529,0.0030169229265235,0.134920894931683,0.137356885278645,1.01805495248305,0.179978282580319,0.8825,0.00720047741472745,0.526851057755555,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0001,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.567916442739029,0.0784352867056931,0.00817019997240847,0.365382450561445,0.361206071506852,0.98856984223469,0.373617019434744,0.929,0.00574277807337181,1.39051460470304,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0001,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.243365782689274,-0.0995987743107266,0.00538557735264165,0.240850341171802,0.235553572989611,0.978008051986058,0.260575897280142,0.9085,0.00644700511865781,0.905269188405833,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0001,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.306036329254351,0.117196214254352,0.00294648548637002,0.131770836844798,0.13439074591034,1.01988231332725,0.176323067979232,0.8825,0.00720047741472745,0.515132926893934,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0000,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.559199582158307,0.0911816317897267,0.00816827940004695,0.365296559954323,0.362454104892135,0.992218774076208,0.376415921424616,0.9265,0.00583514138646186,1.39588922268331,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0000,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.233011622741954,-0.0975389822580455,0.00523708522038308,0.234209571134721,0.22953343891784,0.980034410232572,0.253654389296617,0.91,0.00639921870231046,0.882142503244309,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0000,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.31159970890953,0.119153833909529,0.0030169229265235,0.134920894931683,0.137356885278645,1.01805495248305,0.179978282580319,0.8825,0.00720047741472745,0.526851057755555,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0000,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.567916442739029,0.0784352867056931,0.00817019997240847,0.365382450561445,0.361206071506852,0.98856984223469,0.373617019434744,0.929,0.00574277807337181,1.39051460470304,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0000,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.243365782689274,-0.0995987743107266,0.00538557735264165,0.240850341171802,0.235553572989611,0.978008051986058,0.260575897280142,0.9085,0.00644700511865781,0.905269188405833,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,75,C-0000,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.306036329254351,0.117196214254352,0.00294648548637002,0.131770836844798,0.13439074591034,1.01988231332725,0.176323067979232,0.8825,0.00720047741472745,0.515132926893934,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,528.379084,Parametric g-computation
canonical,100,C-1111,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474157010431233,0.00613906006265295,0.00397588499721865,0.177806982490049,0.17988797538142,1.01170366237719,0.177868500356748,0.955,0.00463546114210874,0.725013687494822,TRUE,TRUE,TRUE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1111,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495586837445975,0.0061056814126392,0.00400646376614387,0.17917450660975,0.18067099642276,1.00835213581064,0.179233734024739,0.9535,0.00470838348055891,0.728169545863699,TRUE,TRUE,TRUE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1111,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320894644987966,-0.00965596001203338,0.00354756485368572,0.158651923348607,0.157860122972527,0.995009197749589,0.15890590023525,0.953,0.00473238840333293,0.636233464866263,TRUE,TRUE,TRUE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1111,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.333421978150066,-0.00954257884993451,0.00368752084378718,0.16491094550311,0.163417280892352,0.990942598708647,0.165145641625396,0.9495,0.00489641450451246,0.65863082381647,TRUE,TRUE,TRUE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1111,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192734675256125,0.000288800256124278,0.00196929281989288,0.0880694522576545,0.0870892639246631,0.988870280127055,0.0880479057805507,0.93,0.00570526073023836,0.351001273127628,TRUE,TRUE,TRUE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1111,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189193198821018,0.000353083821018513,0.00193923213177219,0.0867250974158891,0.0854724739113767,0.985556389766789,0.0867041323624152,0.928,0.0057799653978203,0.344485023851087,TRUE,TRUE,TRUE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1110,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473209677876798,0.00519172750821713,0.00446286546394574,0.199585411036376,0.289569330351365,1.45085419243688,0.19960303896717,0.9905,0.00216907238237915,1.16706926929555,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1110,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494719351584541,0.00523819555120474,0.00449808534523649,0.201160492010888,0.291470153827497,1.44894333332472,0.201178402088599,0.9895,0.00227922684259377,1.17473027629051,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1110,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320971262357725,-0.00957934264227477,0.00354217986435942,0.158411099304773,0.15887799677638,1.00294737852118,0.158660937694863,0.9525,0.00475624589355933,0.640335864920359,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1110,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.333612363374971,-0.00935219362502952,0.00368064512585991,0.16460345404952,0.164403788697677,0.998786991725073,0.164827829756052,0.9515,0.00480352734977121,0.662606807537251,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1110,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193250968641824,0.000805093641823121,0.00200075656042512,0.0894765535107849,0.10809792479585,1.20811453452798,0.0894578044506256,0.9575,0.00451075104611194,0.435673784757444,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1110,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189788264853434,0.000948149853435247,0.00197115295222386,0.0881526399044391,0.107304073796539,1.21725309545874,0.0881356991593374,0.96,0.00438178046004133,0.432474277735855,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1101,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.477837430125661,0.00981947975708063,0.00461978926694792,0.20660325685239,0.190737682471303,0.923207530109644,0.206784877280335,0.9295,0.00572406105837455,0.768741936305205,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1101,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.498501157859137,0.00902000182580056,0.00462580127716658,0.206872122122997,0.190422089932049,0.920482121891865,0.207016997628585,0.923,0.00596116599332714,0.767469984079686,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1101,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.254232235032004,-0.0763183699679952,0.00596762718708811,0.266880401094098,0.25753511564665,0.964983245644356,0.277514016778386,0.94,0.0053103672189407,1.03795978279529,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1101,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.267755238052869,-0.0752093189471321,0.00622203558811438,0.278257890668933,0.268426755212336,0.96466897871984,0.288175609046212,0.942,0.00522666241496426,1.08185703466907,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1101,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.254140822576138,0.0616949475761374,0.00262819718564225,0.117536551307394,0.104287257969111,0.887275122581805,0.132718499197404,0.91,0.00639921870231046,0.420315417406818,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1101,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.250392613485851,0.0615524984858519,0.00257825616272663,0.11530312086529,0.101486391768219,0.880170380529304,0.130678507591286,0.916,0.00620258010830977,0.409026912279207,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1100,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473754871882426,0.00573692151384553,0.00437665321187734,0.195729881914011,0.210367552426849,1.07478505770146,0.195765022026897,0.9605,0.00435544199823623,0.847857421213734,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1100,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494802699482474,0.00532154344913754,0.00440210156466369,0.196867966848924,0.211873204199948,1.07621980148014,0.196890671941879,0.9585,0.00445969449626317,0.853925743133434,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1100,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.255035143002455,-0.0755154619975447,0.00598662465775843,0.267729993810485,0.258855169650138,0.966851587922461,0.278111659071805,0.939,0.00535158854920668,1.04328007848894,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1100,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.268642096787645,-0.0743224602123554,0.00623934450762231,0.279031969081669,0.269666865395623,0.966437165903006,0.288693156208674,0.9455,0.00507591124823908,1.08685512781553,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1100,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.253310202996604,0.0608643279966033,0.00262759784378997,0.117509747924925,0.109770581404469,0.934140216815031,0.132310630749871,0.936,0.00547284204047586,0.442415196645349,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1100,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.249493701157097,0.0606535861570978,0.00258039542152075,0.115398791426993,0.107270450762842,0.929563034728203,0.130342165610349,0.9355,0.00549271107923947,0.432338764733425,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1011,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469198277689359,0.0011803273207781,0.00845845561763117,0.378273634913765,0.369280410440859,0.976225611190279,0.378180896624911,0.952,0.00477995815881269,1.48833378954679,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1011,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49161879754361,0.00213764151027411,0.00853145871714735,0.381538432775493,0.370008407315083,0.969780172926395,0.381449025963055,0.9525,0.00475624589355933,1.4912678805951,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1011,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324755023169722,-0.00579558183027761,0.00299243013855901,0.133825544154741,0.132188820285911,0.987769720054807,0.13391755075019,0.956,0.00458606585212206,0.532768818137342,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1011,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337315403910536,-0.00564915308946503,0.00315828538115058,0.141242816091931,0.138529669547254,0.980790905904121,0.141320455920785,0.9555,0.00461084319837489,0.558324737008894,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1011,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192734675256125,0.000288800256124269,0.00196929281989288,0.0880694522576545,0.0870892639246631,0.988870280127055,0.0880479057805507,0.93,0.00570526073023836,0.351001273127628,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1011,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189193198821018,0.000353083821018514,0.00193923213177219,0.0867250974158891,0.0854724739113767,0.985556389766789,0.0867041323624152,0.928,0.0057799653978203,0.344485023851087,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1010,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.468250945134923,0.000232994766342276,0.00867849480913209,0.388114086711969,0.435899841785632,1.12312295974232,0.388017116012521,0.9745,0.00352489361541593,1.75683422419602,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1010,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490751311682176,0.00127015564883965,0.00876678627370191,0.392062601044191,0.437531365800551,1.11597322630433,0.391966631094204,0.972,0.00368890227574546,1.76340985683509,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1010,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.32483164053948,-0.005718964460519,0.00299074254620571,0.133750072730335,0.133457626631539,0.997813488300778,0.133838873160577,0.9565,0.00456112650559048,0.537882567210398,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1010,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337505789135441,-0.00545876786456003,0.00315581870468547,0.141132502966841,0.139732625698351,0.99008111357014,0.141202770329012,0.954,0.00468422885862764,0.56317308595024,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1010,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193250968641824,0.000805093641823119,0.00200075656042512,0.0894765535107849,0.10809792479585,1.20811453452798,0.0894578044506256,0.9575,0.00451075104611194,0.435673784757444,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1010,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189788264853434,0.000948149853435241,0.00197115295222386,0.0881526399044391,0.107304073796539,1.21725309545874,0.0881356991593374,0.96,0.00438178046004133,0.432474277735855,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1001,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.567810740848332,0.0997927904797514,0.00708553610869981,0.316874807921642,0.299784854767479,0.946067176288784,0.332141596469285,0.9335,0.00557125434709276,1.20824153226041,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1001,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.58845106637381,0.0989699103404742,0.00705528856057336,0.315522096446373,0.298005224321593,0.944482898909244,0.330604687507668,0.929,0.00574277807337181,1.20106897706758,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1001,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.250507622742558,-0.080042982257441,0.00472438554789085,0.211280944740031,0.20520509973935,0.971242816013737,0.225885362075766,0.9155,0.00621931467285585,0.82705086729291,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1001,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.263165586515757,-0.0797989704842436,0.00502620076341277,0.224778531511046,0.217343447134311,0.966922622339625,0.238470126482319,0.922,0.00599649897857074,0.875972803215829,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1001,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.254140822576138,0.0616949475761374,0.00262819718564225,0.117536551307394,0.104287257969111,0.887275122581805,0.132718499197404,0.91,0.00639921870231046,0.420315417406818,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1001,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.250392613485851,0.0615524984858519,0.00257825616272663,0.11530312086529,0.101486391768219,0.880170380529304,0.130678507591286,0.916,0.00620258010830977,0.409026912279207,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1000,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.563728182605097,0.0957102322365163,0.00695341695656867,0.310966259815745,0.312878514731671,1.00614939677719,0.325287739226657,0.9575,0.00451075104611194,1.26101372380525,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1000,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.584752607997147,0.0952714519638111,0.00695332353145989,0.310962081717864,0.312503745340535,1.0049577222218,0.325154912491673,0.9535,0.00470838348055891,1.25950326743566,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1000,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.251310530713009,-0.0792400742869905,0.00474648164572124,0.212269112275755,0.206852866488581,0.974484060685483,0.226527341200421,0.921,0.00603154209137265,0.833691964033578,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1000,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.264052445250534,-0.0789121117494669,0.00504536211842205,0.225635453357881,0.218871535240313,0.970022804409024,0.238983312207926,0.9265,0.00583514138646186,0.882131551682484,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1000,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.253310202996604,0.0608643279966033,0.00262759784378997,0.117509747924925,0.109770581404469,0.934140216815031,0.132310630749871,0.936,0.00547284204047586,0.442415196645349,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1000,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.249493701157097,0.0606535861570978,0.00258039542152075,0.115398791426993,0.107270450762842,0.929563034728203,0.130342165610349,0.9355,0.00549271107923947,0.432338764733425,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0111,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474253228957001,0.00623527858842096,0.00409653181683947,0.183202472288876,0.184762801112532,1.0085169637951,0.183262770302386,0.9565,0.00456112650559048,0.74466100061686,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0111,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496623037103412,0.0071418810700762,0.00414195378591971,0.185233804499582,0.185573213355025,1.00183232675246,0.185325154831835,0.9505,0.0048502448391808,0.747927255446152,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0111,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.319963490908916,-0.0105871140910829,0.00345380106534581,0.154458679257489,0.15255474419045,0.987673498982441,0.154782563103685,0.954,0.00468422885862764,0.614850867023387,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0111,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.332154983411103,-0.0108095735888975,0.00358659097962923,0.16039722475877,0.157644359756949,0.982837203037887,0.160721040802485,0.951,0.00482695556225661,0.635363860968503,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0111,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194593456062984,0.00214758106298283,0.00207638924016966,0.09285894977537,0.0952101761721392,1.02532040694469,0.0928605689489897,0.944,0.00514120608417908,0.38373149048585,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0111,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190401511329074,0.0015613963290749,0.0020483998289259,0.0916072252515452,0.0930640791680778,1.01590326431711,0.0915976295267767,0.9365,0.005452877680638,0.375081942347143,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0110,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.467321153133912,-0.000696797234668901,0.00467002873647362,0.208850034232649,0.308716973011151,1.47817535268993,0.208798977863795,0.9915,0.00205277251540447,1.2442412035628,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0110,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490143068679351,0.000661912646015022,0.00471230885549967,0.21074085863743,0.310736607344749,1.47449625741232,0.210689206588383,0.9925,0.00192921616207204,1.25238106134089,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0110,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.313285418888038,-0.0172651861119616,0.00343537174239563,0.153634494879571,0.153730030512573,1.00062183712764,0.154563394402986,0.9515,0.00480352734977121,0.619587696533293,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0110,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.325569419072025,-0.0173951379279758,0.00356769064610892,0.159551976147794,0.158738297523427,0.994900228477185,0.160457768586171,0.951,0.00482695556225661,0.639772826338656,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0110,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.204656414140685,0.0122105391406839,0.00210537137057264,0.0941550700496465,0.118394362569486,1.25744011986884,0.0949201869654289,0.97,0.00381444622455213,0.477172157856017,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0110,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.200415694908519,0.0115755799085196,0.00207480059913982,0.0927879035886786,0.117500347110607,1.26633259903658,0.0934841393235999,0.972,0.00368890227574546,0.473568951787656,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0101,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.478996333059874,0.0109783826912935,0.00463784237436814,0.207410616360324,0.194002496877963,0.935354709813565,0.207649173086715,0.9345,0.00553216729681958,0.781900320721619,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0101,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.500713277653007,0.0112321216196705,0.00465596231374917,0.208220964684407,0.193346004802965,0.928561660906782,0.208471707205359,0.934,0.00555175647880921,0.779254419909759,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0101,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.219681913623771,-0.110868691376229,0.0056621295607596,0.25321813190539,0.246031761768099,0.971619843795484,0.27636792386594,0.9275,0.00579843728947723,0.991597100707382,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0101,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.232650362125014,-0.110314194874987,0.0059016580033744,0.263930169510017,0.256243077238244,0.970874522279722,0.285995675494078,0.9325,0.00560997994648822,1.03275240009571,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0101,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.288692872412301,0.0962469974122998,0.0027384443033214,0.122466952296474,0.114993913764647,0.93897914178728,0.155737406676969,0.899,0.00673791510780597,0.463467117694736,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0101,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.284220059454056,0.0953799444540572,0.00266753913405231,0.119295976727638,0.110756381189967,0.928416734814387,0.152714596887228,0.8975,0.00678209960115597,0.446388326789817,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0100,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472342150406997,0.0043242000384168,0.00443564198036421,0.198367939838923,0.213772349276977,1.07765574139935,0.198365479209798,0.9625,0.00424816136699161,0.861579985572179,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0100,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494236605214233,0.00475544918089734,0.00446123678624727,0.199512574355432,0.214528059400514,1.07526084555619,0.199519369959864,0.959,0.00443390347211123,0.864625771051618,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0100,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.217907774240661,-0.112642830759339,0.00567053587857823,0.253594073867048,0.24718301811365,0.974719220935899,0.277427840428484,0.9265,0.00583514138646186,0.996237080709214,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0100,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.23095244665063,-0.112012110349371,0.005910369570432,0.264319762632644,0.257214435316309,0.973118440915787,0.287013444484118,0.929,0.00574277807337181,1.03666732492914,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0100,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.290751818135891,0.0983059431358897,0.00276082871810634,0.123468013758388,0.120766124569786,0.978116687015884,0.157799831121797,0.922,0.00599649897857074,0.48673121765449,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0100,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.286606758334572,0.0977666433345728,0.00269922481904896,0.120713003638961,0.117134825955866,0.970357976562354,0.155314712702389,0.9175,0.0061519813881383,0.47209576916,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0011,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.467823750872776,-0.000194199495804514,0.0091779332499048,0.410449652794854,0.40112966743169,0.977293231216785,0.410347073505003,0.9505,0.0048502448391808,1.61669782947738,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0011,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.491045292594553,0.00156413656121705,0.00934254069769994,0.417811121652308,0.404968783172216,0.969262813231719,0.417709584320079,0.9495,0.00489641450451246,1.63217085625338,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0011,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324424765055615,-0.00612583994438415,0.00292777441745258,0.130934052404177,0.12697427350952,0.969757455589676,0.131044573069488,0.9495,0.00489641450451246,0.51175230617233,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0011,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336649882696107,-0.00631467430389401,0.00308546741743846,0.137986297755062,0.132751364617531,0.962061934969632,0.138096246764816,0.947,0.0050095408971282,0.53503607552007,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0011,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194593456062984,0.00214758106298283,0.00207638924016966,0.09285894977537,0.0952101761721392,1.02532040694469,0.0928605689489897,0.944,0.00514120608417908,0.38373149048585,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0011,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190401511329074,0.0015613963290749,0.0020483998289259,0.0916072252515452,0.0930640791680778,1.01590326431711,0.0915976295267767,0.9365,0.005452877680638,0.375081942347143,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0010,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.460891675049686,-0.00712627531889438,0.00943189280764286,0.421807069487616,0.487058371316263,1.15469466149041,0.421761813192845,0.9755,0.00345685912353975,1.96302162534483,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0010,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.484565324170492,-0.00491583186284412,0.00961443950762097,0.429970806092002,0.493111205132531,1.14684810723409,0.429891407273121,0.9745,0.00352489361541593,1.98741673766749,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0010,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.317746693034737,-0.0128039119652628,0.00290462599837787,0.129898823631722,0.12858195323552,0.989862337784245,0.13049600641525,0.953,0.00473238840333293,0.518231837691802,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0010,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.330064318357029,-0.0129002386429723,0.00306395619292215,0.137024286549108,0.13425079879852,0.979759152042043,0.137596088003204,0.948,0.00496467521596328,0.541079338291854,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0010,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.204656414140685,0.0122105391406839,0.00210537137057264,0.0941550700496465,0.118394362569486,1.25744011986884,0.0949201869654289,0.97,0.00381444622455213,0.477172157856017,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0010,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.200415694908519,0.0115755799085196,0.00207480059913982,0.0927879035886786,0.117500347110607,1.26633259903658,0.0934841393235999,0.972,0.00368890227574546,0.473568951787656,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0001,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.568460006795069,0.100442056426488,0.00775326996066186,0.346736773598941,0.329571852070058,0.950495814589493,0.360908414518008,0.9295,0.00572406105837455,1.32829391879681,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0001,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.58986049065407,0.100379334620734,0.00780664006415706,0.34912355718657,0.330405720670234,0.946386211611802,0.36318359733393,0.93,0.00570526073023836,1.33165471124232,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0001,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.215365058213975,-0.115185546786024,0.00453451842058867,0.202789828673225,0.197820132397953,0.975493365186082,0.233175605380161,0.8815,0.00722695475286791,0.797286774429768,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0001,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.227374398839143,-0.115590158160858,0.00482276740954215,0.215680715348136,0.209095805129337,0.969469174802343,0.244654851885773,0.8835,0.0071738326576524,0.842731819039512,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0001,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.288692872412301,0.0962469974122998,0.0027384443033214,0.122466952296474,0.114993913764647,0.93897914178728,0.155737406676969,0.899,0.00673791510780597,0.463467117694736,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0001,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.284220059454056,0.0953799444540572,0.00266753913405231,0.119295976727638,0.110756381189967,0.928416734814387,0.152714596887228,0.8975,0.00678209960115597,0.446388326789817,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0000,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.561805824142192,0.0937878737736116,0.00765340594372616,0.342270718991452,0.341666052800995,0.998233368626334,0.354805349062498,0.954,0.00468422885862764,1.37703792767593,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0000,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.583383818215297,0.0939026621819607,0.00771548777251762,0.345047102778357,0.343857825682574,0.996553290590745,0.357513194650252,0.949,0.00491929873051028,1.38587156614263,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0000,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.213590918830865,-0.116959686169134,0.00453281813611519,0.202713789639949,0.200013516456207,0.986679380872224,0.233991243978737,0.8865,0.00709287494602859,0.806126906521953,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0000,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.225676483364758,-0.117288073635243,0.00481971125049008,0.215544039760327,0.211002147414769,0.97892823967386,0.245341589781939,0.8915,0.00695441406590088,0.850415068834604,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0000,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.290751818135891,0.0983059431358897,0.00276082871810634,0.123468013758388,0.120766124569786,0.978116687015884,0.157799831121797,0.922,0.00599649897857074,0.48673121765449,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-0000,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.286606758334572,0.0977666433345728,0.00269922481904896,0.120713003638961,0.117134825955866,0.970357976562354,0.155314712702389,0.9175,0.0061519813881383,0.47209576916,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: parametric
canonical,100,C-1111,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474246063250761,0.00622811288218049,0.00410191554895809,0.183443240108673,0.193958444208194,1.05732129509538,0.183503095397518,0.9545,0.00465992220965114,0.781722772508707,TRUE,TRUE,TRUE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1111,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495970868056882,0.00648971202354547,0.0041293434084963,0.184669851276768,0.195105144862701,1.05650783554427,0.18473770285393,0.954,0.00468422885862764,0.78634439142578,TRUE,TRUE,TRUE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1111,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.321358419327442,-0.00919218567255736,0.00353472373819162,0.158077651205573,0.156691217142799,0.99122941129122,0.158305229907935,0.9525,0.00475624589355933,0.631522351051409,TRUE,TRUE,TRUE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1111,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.333835843866483,-0.00912871313351788,0.0036756438707082,0.164379791119679,0.162124670304208,0.986281033695743,0.164592037395979,0.9535,0.00470838348055891,0.653421135025329,TRUE,TRUE,TRUE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1111,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.19309943434114,0.000653559341138418,0.00206126483527067,0.0921825658259024,0.0955222458264793,1.03622897638675,0.0921618346678174,0.9335,0.00557125434709276,0.384989244209348,TRUE,TRUE,TRUE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1111,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189224391414709,0.000384276414709422,0.00203394112302905,0.0909606122665043,0.0941977688416429,1.03558855305035,0.0909386811855564,0.9245,0.00590761161553466,0.379651122299074,TRUE,TRUE,TRUE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1110,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473112969258413,0.0050950188898327,0.00451434973308699,0.201887857547811,0.287701916411754,1.42505804908857,0.201901676291259,0.989,0.00233227356885937,1.15954291483208,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1110,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494939891663389,0.00545873563005281,0.00455260648905495,0.20359875168667,0.290060734662279,1.42466853190078,0.203621028524082,0.9875,0.00248432586429397,1.16904980663136,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1110,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320873828607279,-0.00967677639272049,0.00352887592631931,0.15781612910825,0.157417451678542,0.997473785271754,0.158073140168605,0.954,0.00468422885862764,0.634449339237413,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1110,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.333403204544595,-0.009561352455406,0.00366712773417613,0.163998937915852,0.162834225314893,0.992898047903475,0.164236485813857,0.954,0.00468422885862764,0.656280898684832,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1110,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193978987868258,0.00153311286825718,0.00206761226827225,0.0924664316593857,0.112414957701559,1.21573803253982,0.0924560241325289,0.9635,0.0041933131292571,0.453072990787578,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1110,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190318228488293,0.0014781134882942,0.00203927613252842,0.0911992011445282,0.111909295096127,1.22708635264007,0.0911883789840552,0.9635,0.0041933131292571,0.451034987361192,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1101,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.483235960131969,0.0152180097633881,0.00472373313814457,0.211251768089193,0.215899633341309,1.0220015448588,0.211746508087403,0.944,0.00514120608417908,0.870153710750642,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1101,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.5041222595282,0.0146411034948633,0.00473468198171877,0.211741415259332,0.216708245890495,1.02345705786976,0.212194183789528,0.941,0.00526872849936301,0.873412712164142,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1101,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.251023269220213,-0.0795273357797861,0.00590480399115937,0.264070862360888,0.254094610364078,0.962221307161194,0.275722960186634,0.9355,0.00549271107923947,1.02409330052223,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1101,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.264563235073844,-0.0784013219261565,0.0061295274189856,0.274120799576013,0.263767246731547,0.962229962627865,0.285046327697063,0.9395,0.0053310294503032,1.06307752804331,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1101,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.252273231666967,0.0598273566669655,0.00262124229070753,0.117225518950386,0.106282013994688,0.906645711158426,0.131583676752844,0.92,0.00606630035524124,0.428355006593866,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1101,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.248541145672736,0.0597010306727371,0.00257215017440711,0.115030052766245,0.103681544446974,0.901343100812687,0.129574342160292,0.9195,0.0060835741961449,0.41787417255252,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1100,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.4782810722198,0.0102631218512196,0.00439531443894082,0.196564437359161,0.208180291374082,1.05909438233579,0.196783106275511,0.9595,0.00440793318914885,0.839041967051116,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1100,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.499565034738856,0.0100838787055197,0.00442659774952797,0.197963469539843,0.209982915603617,1.06071547488894,0.198170696911435,0.956,0.00458606585212206,0.846307195519289,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1100,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.251109774754921,-0.0794408302450785,0.00591508775191362,0.264530766123105,0.254800933048221,0.963218520032729,0.276138341185341,0.937,0.00543281694887652,1.02694003673518,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1100,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.264771004645296,-0.0781935523547051,0.00613777795165229,0.274489774613879,0.264433085666877,0.963362245602234,0.28534399534464,0.94,0.0053103672189407,1.06576110008729,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1100,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.253207440023439,0.0607615650234374,0.00262766425718388,0.117512718022193,0.109301489782207,0.930124769657397,0.132266027617119,0.9335,0.00557125434709276,0.440524587525378,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1100,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.249328435198924,0.060488320198925,0.00258144377249815,0.115445675107987,0.106847207140441,0.925519358265232,0.130306856802227,0.934,0.00555175647880921,0.430632939656817,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1011,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469672454594286,0.00165450422570539,0.00838339047687491,0.374916619764334,0.37282659415791,0.994425358876495,0.374826530442896,0.9585,0.00445969449626317,1.50262619418241,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1011,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492655734265473,0.00317457823213699,0.00849387481135056,0.379857629411061,0.375581710012932,0.98874336312592,0.379775921642529,0.954,0.00468422885862764,1.5137303088476,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1011,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.323779209146331,-0.00677139585366866,0.00304914646367682,0.136361975322689,0.132482225401513,0.971548154007048,0.136495944341053,0.952,0.00477995815881269,0.533951347010337,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1011,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336277960710575,-0.00668659628942597,0.00320847659704726,0.143487435504297,0.138185849911736,0.963051917584777,0.143607313168459,0.945,0.00509779364038993,0.556939019362944,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1011,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193079465180516,0.000633590180514521,0.00206067212422031,0.0921560589819102,0.0955175234386132,1.03647578351156,0.0921351956311518,0.934,0.00555175647880921,0.384970211276027,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1011,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189213622760153,0.000373507760153895,0.00203330568196933,0.0909321944783997,0.0941886103708523,1.03581147371546,0.090910225875355,0.9255,0.00587153089066216,0.379614210345034,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1010,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.468539360601938,0.000521410233357606,0.00859336286073514,0.384306870238517,0.433270132227192,1.12740667883009,0.38421113530961,0.9745,0.00352489361541593,1.74623554232214,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1010,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49162475787198,0.00214360183864433,0.00872294229675205,0.390101838786915,0.437032987668337,1.12030486456399,0.390010192086645,0.9755,0.00345685912353975,1.76140121247386,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1010,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.323294618426168,-0.00725598657383178,0.00304479766310574,0.136167491048739,0.133450070267093,0.980043542252881,0.136326681786284,0.951,0.00482695556225661,0.537852112325134,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1010,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.335845321388687,-0.00711923561131408,0.00320236405416458,0.143214074276276,0.139091603631397,0.971214626315802,0.143355151462948,0.9485,0.00494205169944629,0.560589534873287,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1010,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193959018707634,0.00151314370763328,0.00206719434773491,0.0924477416847721,0.11241234115082,1.21595551283581,0.0924370123598929,0.9635,0.0041933131292571,0.45306244514051,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1010,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190307459833738,0.00146734483373867,0.0020388691659362,0.0911810010452328,0.111903014889209,1.22726240780901,0.0911700118734008,0.964,0.00416557318985035,0.451009675852925,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1001,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.570754921899953,0.102736971531372,0.00714172215524245,0.319387524310769,0.316417248758109,0.990700088993554,0.335428489859548,0.9425,0.00520546587732549,1.27527610348978,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1001,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.591937859414849,0.102456703381513,0.00713317776644846,0.319005407627377,0.316924701606918,0.993477521161991,0.334979020146439,0.9405,0.00528960064655169,1.27732132224531,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1001,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.245719951837832,-0.084830653162167,0.00473603400682801,0.211801879660363,0.20500574432352,0.967912771370391,0.228109285048787,0.909,0.00643113520305708,0.826247392770243,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1001,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.258049054314245,-0.0849155026857559,0.00502390704359696,0.224675953242456,0.216003917518212,0.961402029905327,0.240134726601127,0.911,0.00636706368744651,0.870574013750234,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1001,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.252225385134748,0.059779510134747,0.00262071022720159,0.117201724347034,0.106233348257443,0.906414550206504,0.131540738555679,0.92,0.00606630035524124,0.428158866048396,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1001,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.248478785162503,0.0596386701625039,0.00257131994971435,0.114992923989253,0.103632544821692,0.901208015472127,0.12951267065452,0.92,0.00606630035524124,0.417676686317342,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1000,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.565800033987784,0.0977820836192037,0.0069616031018948,0.311332355364203,0.309974836230408,0.995639646472954,0.326252520995298,0.9525,0.00475624589355933,1.24931084787351,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1000,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.587380634625505,0.0978994785921689,0.00698623155764965,0.312433773389177,0.311178864630503,0.995983440762307,0.327338300892885,0.9495,0.00489641450451246,1.25416351836664,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1000,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.24580645737254,-0.0847441476274594,0.00475332674071816,0.212575234230267,0.20594883926904,0.96882800112995,0.228795119375509,0.9135,0.00628560856242258,0.830048406943977,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1000,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.258256823885696,-0.0847077331143045,0.00503716632885508,0.22526892650586,0.216852300206321,0.962637428827448,0.240616118025876,0.916,0.00620258010830977,0.873993303226412,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1000,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.25315959349122,0.0607137184912189,0.00262734846974327,0.11749859557852,0.109254739346724,0.929838682826749,0.132231511433448,0.9335,0.00557125434709276,0.440336166339639,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1000,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.249266074688691,0.0604259596886917,0.002580814357438,0.115417526810776,0.106800264454617,0.92533835549702,0.130252990355953,0.9335,0.00557125434709276,0.43044374363258,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0111,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474329823571615,0.00631187320303485,0.00428194183063991,0.191494260180215,0.20183906219595,1.05402147305094,0.191550401720952,0.9595,0.00440793318914885,0.813484516977318,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0111,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496922862417268,0.00744170638393212,0.00434180829332124,0.194171569782773,0.203442097996138,1.0477440040462,0.194265607369279,0.9565,0.00456112650559048,0.819945331793965,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0111,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.317944410004621,-0.0126061949953787,0.00345230097357919,0.154391593114235,0.151746507768509,0.982867685394183,0.154866916397922,0.9495,0.00489641450451246,0.611593381538896,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0111,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.330140511827885,-0.0128240451721154,0.00358603812493641,0.160372500345274,0.156806618203748,0.977765002516959,0.160844444517484,0.9495,0.00489641450451246,0.631987459119707,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0111,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.197979888784741,0.00553401378474031,0.00217677271134581,0.097348235082715,0.105171841357902,1.08036721229244,0.0974811050555561,0.952,0.00477995815881269,0.423880608816884,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0111,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.19363107558116,0.00479096058116032,0.002155224517812,0.0963845705720369,0.103567349187616,1.07452207934267,0.0964794991432066,0.9485,0.00494205169944629,0.417413924301317,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0110,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.464915873360876,-0.00310207700770491,0.00481082463715444,0.215146618330162,0.312035103777235,1.45033701295918,0.215115192924574,0.991,0.00211175282644537,1.2576144722163,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0110,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.48775089382146,-0.00173026221187655,0.00486958417298146,0.217774424658873,0.315333800510545,1.44798362344197,0.217726849499108,0.9925,0.00192921616207204,1.27090941467964,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0110,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.311937555217663,-0.0186130497823362,0.00343698094595048,0.153706460650336,0.1526535765454,0.993150033508801,0.154791178139551,0.9505,0.0048502448391808,0.615249197206125,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0110,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.324222063690838,-0.0187424933091626,0.0035688547186455,0.159604035054245,0.157650437157228,0.98775972113517,0.160661110219735,0.951,0.00482695556225661,0.635388355092569,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0110,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.209648659399171,0.0172027843991696,0.00221403928820382,0.09901484706558,0.125190079527469,1.26435664183324,0.100473746623358,0.9745,0.00352489361541593,0.504561358276062,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0110,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.205461299375999,0.0166211843759995,0.00218589404141957,0.0977561533645179,0.12471437077229,1.27577003063171,0.0991350147925939,0.972,0.00368890227574546,0.502644079714031,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0101,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.480945498655401,0.0129275482868206,0.00475986133385706,0.212867470119544,0.219894129829379,1.03300955146359,0.213206531466288,0.9425,0.00520546587732549,0.886252978210626,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0101,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.50288995845295,0.0134088024196137,0.00478878611740162,0.214161025764346,0.220549026793305,1.02982802779432,0.21452694111996,0.9435,0.00516273909857936,0.888892450147194,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0101,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.217357506110242,-0.113193098889758,0.00559850611009073,0.250372804692216,0.242825646146626,0.969856316644024,0.274714170903229,0.928,0.0057799653978203,0.97867529365313,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0101,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.230385639488106,-0.112578917511895,0.00581151249387687,0.25989873976796,0.251962455203962,0.969463935950273,0.28317414063374,0.9275,0.00579843728947723,1.01549994306369,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0101,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.288787271442134,0.0963413964421331,0.00275520679576964,0.123216593748206,0.117699032895897,0.955220634782487,0.156385429240845,0.9075,0.00647857044416436,0.474369727456738,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0101,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.284359840441521,0.0955197254415223,0.00268888532386768,0.120250607357393,0.113804559385389,0.946394882207569,0.15354802640855,0.9045,0.00657190041007927,0.458673588819803,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0100,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474237667502906,0.00621971713432509,0.00447462575539421,0.200111347258656,0.211864721708355,1.05873417280284,0.200157972379954,0.9645,0.00413761706783023,0.853891555620365,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0100,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496270792726141,0.0067896366928048,0.00450634513154474,0.201529880884185,0.21300694563813,1.05694969253984,0.201593861288407,0.9575,0.00451075104611194,0.858495131715516,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0100,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.214443839694665,-0.116106765305334,0.00560107036396122,0.250487481611536,0.243222482875326,0.970996559630566,0.276031497124034,0.925,0.00588960949469487,0.980274689384823,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0100,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.227609866575635,-0.115354690424365,0.00581441175485961,0.260028398660799,0.25227003129927,0.97016338445537,0.284407569042994,0.9275,0.00579843728947723,1.01673958611693,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0100,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.293186360995414,0.100740485995412,0.00278498559424804,0.124548342101925,0.121164070375007,0.972827645315837,0.160166097830252,0.9165,0.00618578006398546,0.48833508336622,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0100,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.28901714868106,0.100177033681061,0.00272852981717306,0.122023562996681,0.11760378379864,0.96377929729719,0.157853549622991,0.9145,0.00625258946357427,0.473985839100187,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0011,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.468385614317729,0.000367663949148247,0.00920863607913517,0.411822725060067,0.410995740575432,0.997991892058615,0.411719920667244,0.957,0.00453602248671675,1.65646167726026,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0011,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492097597403106,0.00261644136977028,0.00940427734822047,0.420572068597649,0.41663319957945,0.990634496885796,0.420475053026341,0.952,0.00477995815881269,1.67918267866093,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0011,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320861297154234,-0.0096893078457649,0.00299607436390246,0.133988518866607,0.128336015888665,0.957813527414468,0.134304986553006,0.947,0.0050095408971282,0.517240621117388,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0011,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.333082981330231,-0.00988157566977021,0.00314780620811314,0.140774173226737,0.13350203236805,0.948341796708878,0.141085451771134,0.942,0.00522666241496426,0.538061538410146,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0011,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.197973616587334,0.00552774158733265,0.00217567434920803,0.0972991148346354,0.105255916155647,1.08177670819035,0.0974317202752066,0.953,0.00473238840333293,0.424219460699613,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0011,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.193641238902067,0.00480112390206782,0.00215384291614316,0.0963227834670497,0.103623145120733,1.07579060104903,0.0964183092895521,0.9485,0.00494205169944629,0.417638802118362,TRUE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0010,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.458971664106989,-0.00904628626159151,0.00946786380658724,0.42341574146478,0.49141158091822,1.16058883219177,0.423406524477642,0.9755,0.00345685912353975,1.98056663656229,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0010,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.482925628807298,-0.0065555272260384,0.0096790031982545,0.432858182114699,0.499218775704338,1.15330793394141,0.432799604502986,0.9795,0.00316857617866448,2.01203245893798,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0010,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.314854442367277,-0.0156961626327224,0.00297776174878186,0.133169553821498,0.129651485254607,0.973582035338146,0.134058317613557,0.947,0.0050095408971282,0.522542439061393,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0010,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.327164533193183,-0.0158000238068174,0.00312953804982376,0.139957196351561,0.134710293121423,0.962510657780264,0.140811446816231,0.943,0.00518415856238985,0.542931266819732,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0010,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.209642387201763,0.017196512201762,0.00221363862329227,0.0989969287860114,0.125268496516885,1.26537760365942,0.10045502349317,0.9745,0.00352489361541593,0.504877407142243,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0010,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.205471462696906,0.016631347696907,0.00218548306453892,0.0977377739196717,0.12476992134977,1.27657830075315,0.0991186049173559,0.973,0.00362429303451032,0.502867968659004,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0001,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.568587970764607,0.100570020396027,0.00792035788886259,0.35420917291247,0.350332591952434,0.989055673154479,0.368124618992951,0.938,0.00539240206216117,1.41196721905675,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0001,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.590711759449054,0.101230603415718,0.00798160390751632,0.356948178133689,0.353022355706156,0.989001702017198,0.370939255053888,0.939,0.00535158854920668,1.42280794108634,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0001,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.211339495978939,-0.119211109021061,0.00457215948652255,0.204473188316699,0.199166762844027,0.974048306693133,0.236642491138124,0.8755,0.00738240306404358,0.802714182811738,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0001,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.223013352024475,-0.119951204975525,0.00485580980999323,0.217158416419104,0.209617038498587,0.965272458489649,0.248037276448163,0.88,0.00726636084983398,0.844832578283062,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0001,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.288573054754861,0.0961271797548604,0.00275253450615511,0.123097085323533,0.117782963329299,0.956829830858571,0.156159375820233,0.909,0.00643113520305708,0.474707997498885,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0001,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.28408241339744,0.0952422983974404,0.00268435050392773,0.120047804044364,0.113855657893822,0.948419330117409,0.153216725334649,0.9055,0.00654101482951996,0.458879534314191,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0000,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.561880139612112,0.0938621892435315,0.00778413792918519,0.34811723111785,0.343283557587747,0.986114811052064,0.360465150004056,0.9485,0.00494205169944629,1.3835570577484,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0000,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.584092593722245,0.0946114376889089,0.00785613402353425,0.35133699433943,0.346536653735225,0.986336933822667,0.363768180152184,0.9465,0.00503178646208283,1.39666821333652,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0000,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.208425829563362,-0.122124775436637,0.00456911375936945,0.204336979257594,0.200531918997776,0.981378503912299,0.238006691223212,0.8835,0.0071738326576524,0.808216256504755,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0000,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.220237579112005,-0.122726977887996,0.00485072188392529,0.216930877448056,0.210784609349188,0.971667158814956,0.24919347340793,0.8805,0.00725326650551322,0.849538311648565,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0000,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.292972144308141,0.10052626930814,0.0027825854387796,0.124441003886245,0.12124685400067,0.974332014482179,0.159947964937054,0.918,0.00613498166256428,0.488668731357858,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-0000,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.288739721636978,0.0998996066369789,0.00272421673120717,0.12183067592843,0.117653321980914,0.965711805210944,0.1575284851911,0.9155,0.00621931467285585,0.474185495915077,FALSE,FALSE,FALSE,cluster_if_t,905.791318,Canonical EIF: machine learning
canonical,100,C-1111,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.472929578925777,0.0049116285571967,0.00361132224620067,0.161503240623239,0.164564005855369,1.01895172641935,0.161537547271604,0.9475,0.00498717104178311,0.632058592570592,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1111,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.330617141239252,6.65362392527662e-05,0.00282850606616635,0.12649463677437,0.124433015671695,0.983701908988031,0.126463026664652,0.9355,0.00549271107923947,0.477505885446357,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1111,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.191013008185612,-0.00143286681438932,0.00174297156974548,0.077948058256008,0.0778840440567252,0.999178758256267,0.0779417406996845,0.927,0.00581682903307292,0.29788033590012,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1111,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.494083294864274,0.00460213883093821,0.00364228993341499,0.162888157697582,0.165286718526796,1.01472520079493,0.162912446804941,0.9435,0.00516273909857936,0.634020900384271,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1111,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.343524477130138,0.000559920130137567,0.00300708566408881,0.134480959181353,0.131909904776952,0.980881647334668,0.134448500656191,0.9385,0.00537204569973116,0.507051671023556,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1111,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.187675146191565,-0.00116496880843411,0.00169839181431986,0.0759543909849681,0.0759122553727432,0.99944525113455,0.0759443357168069,0.9325,0.00560997994648822,0.28998283281063,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1110,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.472929578925777,0.0049116285571967,0.00361132224620067,0.161503240623239,0.164564005855369,1.01895172641935,0.161537547271604,0.9475,0.00498717104178311,0.632058592570592,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1110,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.330617141239252,6.65362392527662e-05,0.00282850606616635,0.12649463677437,0.124433015671695,0.983701908988031,0.126463026664652,0.9355,0.00549271107923947,0.477505885446357,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1110,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.191013008185612,-0.00143286681438932,0.00174297156974548,0.077948058256008,0.0778840440567252,0.999178758256267,0.0779417406996845,0.927,0.00581682903307292,0.29788033590012,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1110,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.494083294864274,0.00460213883093821,0.00364228993341499,0.162888157697582,0.165286718526796,1.01472520079493,0.162912446804941,0.9435,0.00516273909857936,0.634020900384271,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1110,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.343524477130138,0.000559920130137567,0.00300708566408881,0.134480959181353,0.131909904776952,0.980881647334668,0.134448500656191,0.9385,0.00537204569973116,0.507051671023556,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1110,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.187675146191565,-0.00116496880843411,0.00169839181431986,0.0759543909849681,0.0759122553727432,0.99944525113455,0.0759443357168069,0.9325,0.00560997994648822,0.28998283281063,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1101,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.554372426925933,0.086354476557353,0.00372376432104101,0.166531803080721,0.171776920031265,1.03149618783627,0.187552847587265,0.914,0.00626913072124038,0.66002316683893,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1101,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.26520997694612,-0.0653406280538793,0.00427642324806903,0.191247461664856,0.186602036743432,0.975709874102462,0.202056183948746,0.916,0.00620258010830977,0.71781894776495,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1101,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.250736757744434,0.0582908827444331,0.00243952813801874,0.109099014992668,0.109823450358043,1.00664016412453,0.123670816225816,0.9265,0.00583514138646186,0.421309458446925,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1101,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.575745615974079,0.0862644599407424,0.00376390536667279,0.168326965215133,0.172512445662582,1.02486518094174,0.189106735162435,0.9115,0.00635089560613305,0.662266125372886,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1101,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.27741046592463,-0.0655540910753707,0.00442081459706945,0.197704839099413,0.192993149245224,0.97616806004521,0.208242643707625,0.916,0.00620258010830977,0.742486374326453,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1101,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.247275771219706,0.0584356562197069,0.00239959415915933,0.107313113165834,0.108100604683787,1.00733825992668,0.122168212408311,0.9255,0.00587153089066216,0.414795797375291,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1100,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.554372426925933,0.086354476557353,0.00372376432104101,0.166531803080721,0.171776920031265,1.03149618783627,0.187552847587265,0.914,0.00626913072124038,0.66002316683893,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1100,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.26520997694612,-0.0653406280538793,0.00427642324806903,0.191247461664856,0.186602036743432,0.975709874102462,0.202056183948746,0.916,0.00620258010830977,0.71781894776495,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1100,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.250736757744434,0.0582908827444331,0.00243952813801874,0.109099014992668,0.109823450358043,1.00664016412453,0.123670816225816,0.9265,0.00583514138646186,0.421309458446925,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1100,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.575745615974079,0.0862644599407424,0.00376390536667279,0.168326965215133,0.172512445662582,1.02486518094174,0.189106735162435,0.9115,0.00635089560613305,0.662266125372886,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1100,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.27741046592463,-0.0655540910753707,0.00442081459706945,0.197704839099413,0.192993149245224,0.97616806004521,0.208242643707625,0.916,0.00620258010830977,0.742486374326453,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1100,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.247275771219706,0.0584356562197069,0.00239959415915933,0.107313113165834,0.108100604683787,1.00733825992668,0.122168212408311,0.9255,0.00587153089066216,0.414795797375291,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1011,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.56130187465823,0.0932839242896497,0.00701294285311279,0.313628338837631,0.309785148366918,0.987746035690025,0.327132150797606,0.924,0.00592553795026241,1.19196987166208,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1011,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.330876320458202,0.000325715458203025,0.00287467618035918,0.128559427051651,0.126151482485517,0.981269793889428,0.128527695891845,0.935,0.00551248582764618,0.484696397880123,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1011,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.191013008185612,-0.00143286681438932,0.00174297156974548,0.077948058256008,0.0778840440567252,0.999178758256267,0.0779417406996845,0.927,0.00581682903307292,0.297880335900119,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1011,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.57112485068611,0.0816436946527742,0.00693043724727076,0.309938575973879,0.306540632557599,0.989036719919092,0.320436550338492,0.928,0.0057799653978203,1.17935518671184,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1011,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.342843832923278,-0.000120724076722959,0.00303614758437482,0.135780647767677,0.133013976372014,0.979623963789025,0.135746752043497,0.936,0.00547284204047586,0.511204837040864,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1011,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.187675146191565,-0.00116496880843411,0.00169839181431986,0.0759543909849681,0.0759122553727432,0.99944525113455,0.0759443357168069,0.9325,0.00560997994648822,0.28998283281063,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1010,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.56130187465823,0.0932839242896497,0.00701294285311279,0.313628338837631,0.309785148366918,0.987746035690025,0.327132150797606,0.924,0.00592553795026241,1.19196987166208,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1010,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.330876320458202,0.000325715458203025,0.00287467618035918,0.128559427051651,0.126151482485517,0.981269793889428,0.128527695891845,0.935,0.00551248582764618,0.484696397880123,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1010,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.191013008185612,-0.00143286681438932,0.00174297156974548,0.077948058256008,0.0778840440567252,0.999178758256267,0.0779417406996845,0.927,0.00581682903307292,0.297880335900119,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1010,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.57112485068611,0.0816436946527742,0.00693043724727076,0.309938575973879,0.306540632557599,0.989036719919092,0.320436550338492,0.928,0.0057799653978203,1.17935518671184,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1010,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.342843832923278,-0.000120724076722959,0.00303614758437482,0.135780647767677,0.133013976372014,0.979623963789025,0.135746752043497,0.936,0.00547284204047586,0.511204837040864,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1010,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.187675146191565,-0.00116496880843411,0.00169839181431986,0.0759543909849681,0.0759122553727432,0.99944525113455,0.0759443357168069,0.9325,0.00560997994648822,0.28998283281063,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1001,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.553753938741885,0.0857359883733047,0.00654686801197538,0.292784838289917,0.290948319481694,0.99372741150481,0.305009442073576,0.9255,0.00587153089066216,1.12147177851021,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1001,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.272126190513904,-0.0584244144860949,0.00455843617801407,0.203859463302676,0.198976504415127,0.976047425964726,0.212017248462735,0.919,0.00610077863882964,0.763458787086205,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1001,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.250736757744434,0.0582908827444331,0.00243952813801874,0.109099014992668,0.109823450358043,1.00664016412453,0.123670816225816,0.9265,0.00583514138646186,0.421309458446925,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1001,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.563569886131327,0.074088730097991,0.0064848599191621,0.290011752076205,0.288620071045421,0.995201294358519,0.299255581170464,0.929,0.00574277807337181,1.1116339474009,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1001,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.283418923748057,-0.0595456332519434,0.00468978226535126,0.209733438899968,0.204912670460717,0.977014783791585,0.217972025210771,0.919,0.00610077863882964,0.786174483596915,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1001,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.247275771219706,0.0584356562197069,0.00239959415915933,0.107313113165834,0.108100604683787,1.00733825992668,0.122168212408311,0.9255,0.00587153089066216,0.414795797375291,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1000,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.553753938741885,0.0857359883733047,0.00654686801197538,0.292784838289917,0.290948319481694,0.99372741150481,0.305009442073576,0.9255,0.00587153089066216,1.12147177851021,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1000,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.272126190513904,-0.0584244144860949,0.00455843617801407,0.203859463302676,0.198976504415127,0.976047425964726,0.212017248462735,0.919,0.00610077863882964,0.763458787086205,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1000,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.250736757744434,0.0582908827444331,0.00243952813801874,0.109099014992668,0.109823450358043,1.00664016412453,0.123670816225816,0.9265,0.00583514138646186,0.421309458446925,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1000,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.563569886131327,0.074088730097991,0.0064848599191621,0.290011752076205,0.288620071045421,0.995201294358519,0.299255581170464,0.929,0.00574277807337181,1.1116339474009,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1000,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.283418923748057,-0.0595456332519434,0.00468978226535126,0.209733438899968,0.204912670460717,0.977014783791585,0.217972025210771,0.919,0.00610077863882964,0.786174483596915,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-1000,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.247275771219706,0.0584356562197069,0.00239959415915933,0.107313113165834,0.108100604683787,1.00733825992668,0.122168212408311,0.9255,0.00587153089066216,0.414795797375291,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0111,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.469167710977859,0.00114976060927847,0.00364742823049663,0.163117949328845,0.164826286702326,1.01047301894433,0.163081217833353,0.9365,0.005452877680638,0.632047050291112,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0111,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.311807550692938,-0.0187430543070617,0.00271813043401066,0.121558488443177,0.119759201913156,0.985198182759061,0.122964954211723,0.936,0.00547284204047586,0.460606044836815,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0111,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.214024637053174,0.0215787620531734,0.00182412650496019,0.0815774172930018,0.0795520719352515,0.975172720282675,0.0843634431874252,0.9285,0.00576141258720464,0.30427627723503,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0111,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.492787668276269,0.00330651224293252,0.00367761622553358,0.164467997508986,0.165311943291812,1.00513136777737,0.164460117860611,0.9415,0.0052477495176504,0.634235230075453,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0111,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.324042644169399,-0.0189219128306022,0.00288387424366985,0.128970776948131,0.126538186632505,0.981138437922226,0.130319543281583,0.929,0.00574277807337181,0.486246015740421,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0111,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.208779006889726,0.0199388918897264,0.00175071538421843,0.0782943721673414,0.0765276331289488,0.977434661145037,0.0807743964292636,0.933,0.00559066185706129,0.292409450378777,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0110,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.469167710977859,0.00114976060927847,0.00364742823049663,0.163117949328845,0.164826286702326,1.01047301894433,0.163081217833353,0.9365,0.005452877680638,0.632047050291112,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0110,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.311807550692938,-0.0187430543070617,0.00271813043401066,0.121558488443177,0.119759201913156,0.985198182759061,0.122964954211723,0.936,0.00547284204047586,0.460606044836815,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0110,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.214024637053174,0.0215787620531734,0.00182412650496019,0.0815774172930018,0.0795520719352515,0.975172720282675,0.0843634431874252,0.9285,0.00576141258720464,0.30427627723503,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0110,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.492787668276269,0.00330651224293252,0.00367761622553358,0.164467997508986,0.165311943291812,1.00513136777737,0.164460117860611,0.9415,0.0052477495176504,0.634235230075453,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0110,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.324042644169399,-0.0189219128306022,0.00288387424366985,0.128970776948131,0.126538186632505,0.981138437922226,0.130319543281583,0.929,0.00574277807337181,0.486246015740421,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0110,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.208779006889726,0.0199388918897264,0.00175071538421843,0.0782943721673414,0.0765276331289488,0.977434661145037,0.0807743964292636,0.933,0.00559066185706129,0.292409450378777,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0101,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.549981940252855,0.0819639898842746,0.00368198364531073,0.164663314459145,0.168823089918472,1.02526230856576,0.183898194017387,0.9145,0.00625258946357427,0.648404846381694,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0101,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.213400928474424,-0.117149676525575,0.00415564857945344,0.185846254285167,0.181562796830923,0.97695160728033,0.219648827738183,0.873,0.00744550199785078,0.698788132409071,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0101,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.307189169680028,0.114743294680027,0.00263152479894893,0.117685366698526,0.11590514800461,0.984873066687412,0.164343981594175,0.838,0.00823881059376898,0.444241242602473,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0101,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.573816687293129,0.0843355312597925,0.00371474623573684,0.166128502045381,0.169200695921797,1.01849287652986,0.186272278359174,0.9105,0.00638317123379908,0.649715592957123,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0101,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.224953635387919,-0.118010921612082,0.00429357952461437,0.192014713676779,0.187558520413756,0.97679243857049,0.225339284331371,0.875,0.00739509972887452,0.721645596839347,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0101,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.301882174194385,0.113042059194386,0.002570846532646,0.114971752134322,0.113329246830788,0.985713836024571,0.161215389103672,0.836,0.0082796135175502,0.434486351467721,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0100,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.549981940252855,0.0819639898842746,0.00368198364531073,0.164663314459145,0.168823089918472,1.02526230856576,0.183898194017387,0.9145,0.00625258946357427,0.648404846381694,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0100,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.213400928474424,-0.117149676525575,0.00415564857945344,0.185846254285167,0.181562796830923,0.97695160728033,0.219648827738183,0.873,0.00744550199785078,0.698788132409071,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0100,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.307189169680028,0.114743294680027,0.00263152479894893,0.117685366698526,0.11590514800461,0.984873066687412,0.164343981594175,0.838,0.00823881059376898,0.444241242602473,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0100,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.573816687293129,0.0843355312597925,0.00371474623573684,0.166128502045381,0.169200695921797,1.01849287652986,0.186272278359174,0.9105,0.00638317123379908,0.649715592957123,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0100,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.224953635387919,-0.118010921612082,0.00429357952461437,0.192014713676779,0.187558520413756,0.97679243857049,0.225339284331371,0.875,0.00739509972887452,0.721645596839347,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0100,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.301882174194385,0.113042059194386,0.002570846532646,0.114971752134322,0.113329246830788,0.985713836024571,0.161215389103672,0.836,0.0082796135175502,0.434486351467721,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0011,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.559294767682913,0.0912768173143326,0.00765521783282457,0.342351749135287,0.334081328628958,0.975842330213828,0.354228139981787,0.921,0.00603154209137265,1.28364723863888,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0011,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.312117686471989,-0.0184329185280101,0.00278155741014437,0.124395029048022,0.122338494557869,0.983467711644982,0.125722546409514,0.926,0.0058533750947637,0.470410828242502,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0011,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.214024637053174,0.0215787620531734,0.00182412650496019,0.0815774172930018,0.0795520719352515,0.975172720282675,0.0843634431874252,0.9285,0.00576141258720464,0.30427627723503,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0011,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.569364012922138,0.0798828568888015,0.00761329022997576,0.340476689733216,0.332351123369378,0.97613473518494,0.349639364042837,0.922,0.00599649897857074,1.27630970320737,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0011,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.323276883492784,-0.0196876735072172,0.00292745651830679,0.130919835522177,0.128400860072414,0.980759405633869,0.1323595021886,0.9275,0.00579843728947723,0.493989621179091,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0011,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.208779006889726,0.0199388918897264,0.00175071538421843,0.0782943721673414,0.0765276331289488,0.977434661145037,0.0807743964292636,0.933,0.00559066185706129,0.292409450378777,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0010,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.559294767682913,0.0912768173143326,0.00765521783282457,0.342351749135287,0.334081328628958,0.975842330213828,0.354228139981787,0.921,0.00603154209137265,1.28364723863888,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0010,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.312117686471989,-0.0184329185280101,0.00278155741014437,0.124395029048022,0.122338494557869,0.983467711644982,0.125722546409514,0.926,0.0058533750947637,0.470410828242502,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0010,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.214024637053174,0.0215787620531734,0.00182412650496019,0.0815774172930018,0.0795520719352515,0.975172720282675,0.0843634431874252,0.9285,0.00576141258720464,0.30427627723503,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0010,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.569364012922138,0.0798828568888015,0.00761329022997576,0.340476689733216,0.332351123369378,0.97613473518494,0.349639364042837,0.922,0.00599649897857074,1.27630970320737,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0010,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.323276883492784,-0.0196876735072172,0.00292745651830679,0.130919835522177,0.128400860072414,0.980759405633869,0.1323595021886,0.9275,0.00579843728947723,0.493989621179091,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0010,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.208779006889726,0.0199388918897264,0.00175071538421843,0.0782943721673414,0.0765276331289488,0.977434661145037,0.0807743964292636,0.933,0.00559066185706129,0.292409450378777,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0001,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.550784324666354,0.0827663742977734,0.00712774318269731,0.318762365653438,0.312548800563699,0.980507218670556,0.329255089176305,0.9215,0.00601405645134796,1.20289569415121,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0001,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.22127334721875,-0.109277257781249,0.00447829350016915,0.200275373791474,0.195819635627806,0.977751941842299,0.228104557830023,0.885,0.00713354750457302,0.751502402830514,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0001,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.307189169680028,0.114743294680027,0.00263152479894893,0.117685366698526,0.11590514800461,0.984873066687412,0.164343981594175,0.838,0.00823881059376898,0.444241242602473,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0001,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.560852964515286,0.0713718084819497,0.00710571338098633,0.317777162970306,0.311669730587432,0.980780770003145,0.325615984234171,0.925,0.00588960949469487,1.19918001198039,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0001,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.231791213883164,-0.111173343116836,0.00460137857151428,0.205779905522336,0.201304462025424,0.978251309399953,0.233845481144702,0.8885,0.00703803061942757,0.772394007843939,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0001,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.301882174194385,0.113042059194386,0.002570846532646,0.114971752134322,0.113329246830788,0.985713836024571,0.161215389103672,0.836,0.0082796135175502,0.434486351467721,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0000,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.550784324666354,0.0827663742977734,0.00712774318269731,0.318762365653438,0.312548800563699,0.980507218670556,0.329255089176305,0.9215,0.00601405645134796,1.20289569415121,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0000,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.22127334721875,-0.109277257781249,0.00447829350016915,0.200275373791474,0.195819635627806,0.977751941842299,0.228104557830023,0.885,0.00713354750457302,0.751502402830514,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0000,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.307189169680028,0.114743294680027,0.00263152479894893,0.117685366698526,0.11590514800461,0.984873066687412,0.164343981594175,0.838,0.00823881059376898,0.444241242602473,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0000,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.560852964515286,0.0713718084819497,0.00710571338098633,0.317777162970306,0.311669730587432,0.980780770003145,0.325615984234171,0.925,0.00588960949469487,1.19918001198039,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0000,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.231791213883164,-0.111173343116836,0.00460137857151428,0.205779905522336,0.201304462025424,0.978251309399953,0.233845481144702,0.8885,0.00703803061942757,0.772394007843939,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,100,C-0000,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.301882174194385,0.113042059194386,0.002570846532646,0.114971752134322,0.113329246830788,0.985713836024571,0.161215389103672,0.836,0.0082796135175502,0.434486351467721,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,905.791318,Parametric g-computation
canonical,150,C-1111,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470112362182575,0.00209441181399435,0.00319718570155561,0.142982491307374,0.144102504373348,1.00783321828941,0.142962083731665,0.9505,0.0048502448391808,0.575342824783172,TRUE,TRUE,TRUE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1111,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49205555331354,0.00257439728020404,0.0032118426916663,0.143637971832035,0.14479416040458,1.00804932399002,0.143625131992631,0.9505,0.0048502448391808,0.578104326649625,TRUE,TRUE,TRUE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1111,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329529369095834,-0.00102123590416503,0.00282584488050477,0.126375624933569,0.12790652345723,1.01211387500134,0.126348154323019,0.9585,0.00445969449626317,0.510678845132468,TRUE,TRUE,TRUE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1111,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341703117992607,-0.00126143900739377,0.00292958299560332,0.13101493447793,0.132721042085203,1.01302223761033,0.130988250725389,0.956,0.00458606585212206,0.529901264336319,TRUE,TRUE,TRUE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1111,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194161748319414,0.0017158733194125,0.00150910691608235,0.0674893129935041,0.0678501318182487,1.00534631053037,0.0674942529842302,0.94,0.0053103672189407,0.270898043527978,TRUE,TRUE,TRUE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1111,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190890458694328,0.00205034369432871,0.0014810285937157,0.0662336122433843,0.0665666192786998,1.00502776496761,0.0662487875691054,0.94,0.0053103672189407,0.265773498792548,TRUE,TRUE,TRUE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1110,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470920220273886,0.00290226990530527,0.0036451541410962,0.163016248959119,0.246624316886156,1.51288180448811,0.163001329585352,0.9925,0.00192921616207204,0.984670819945479,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1110,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492635613731364,0.00315445769802835,0.00367467590756627,0.164336502491978,0.248393331381994,1.51149213726341,0.164325693096481,0.9915,0.00205277251540447,0.991733776981126,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1110,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.32915652651427,-0.00139407848572955,0.00281677310961008,0.125969923005632,0.129107415827995,1.02490668206745,0.12594614224389,0.9615,0.00430219420761081,0.515473521060281,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1110,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341337698767011,-0.0016268582329901,0.002921324331957,0.1306455958116,0.133842111397186,1.02446707495747,0.130623061657679,0.9605,0.00435544199823623,0.53437723918172,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1110,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194333848742334,0.0018879737423329,0.00154730669817881,0.0691976591833714,0.0886458478474797,1.28105269590943,0.0692061147825214,0.9765,0.0033873108803297,0.353926898964438,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1110,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191081017553137,0.0022409025531378,0.00151701968735009,0.0678431828824057,0.0881067100563095,1.29868184706232,0.067863228328281,0.973,0.00362429303451032,0.351774340540362,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1101,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473379649205108,0.00536169883652738,0.00371863094416374,0.166302231487687,0.152079227707298,0.914474967334144,0.166347082319165,0.928,0.0057799653978203,0.607190644190797,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1101,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495499894033789,0.00601873800045292,0.00370462701380719,0.165675956683099,0.152321377570115,0.919393378614809,0.165743849263454,0.924,0.00592553795026241,0.608157450331327,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1101,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.261666788896565,-0.0688838161034339,0.00481210755470068,0.21520399214702,0.211839241303892,0.984364830737761,0.225908348623659,0.942,0.00522666241496426,0.84578812853892,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1101,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.273558808559079,-0.0694057484409214,0.00500999584628494,0.224053825585694,0.220846770736221,0.985686230346257,0.234504103626886,0.944,0.00514120608417908,0.88175153840782,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1101,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.256327101511515,0.0638812265115139,0.00204364648703836,0.0913946493399283,0.0847252361739729,0.927026218557395,0.111488190126218,0.902,0.00664815763952691,0.338273487492357,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1101,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.25275128893516,0.0639111739351606,0.00200429175512098,0.0896346522238576,0.0824395755674812,0.91972884952566,0.110068123667221,0.9005,0.00669327087454258,0.329147772186067,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1100,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47524423184236,0.00722628147377949,0.00355711159488137,0.159078866594149,0.172890649311005,1.08682349209901,0.159203178039632,0.9585,0.00445969449626317,0.690282205612994,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1100,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49719286389807,0.00771170786473425,0.00358577882835913,0.160360904249812,0.174298369845088,1.08691311426858,0.160506175084332,0.961,0.00432891441356837,0.695902662468387,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1100,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.261143520906812,-0.0694070840931872,0.00480606707960856,0.214933853888573,0.213113988837653,0.991532906436119,0.225811440341138,0.944,0.00514120608417908,0.850877678162979,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1100,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.273169379724109,-0.0697951772758922,0.00500848774065774,0.223986381051701,0.222027971668064,0.991256569375149,0.234555282861339,0.9445,0.00511955808639769,0.886467594410584,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1100,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.256831344854732,0.0643854698547305,0.00204577635307261,0.0914898998446394,0.0896546112414266,0.979939986749036,0.11185573432377,0.9225,0.00597886904021154,0.357954481851599,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1100,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.253077808352366,0.0642376933523669,0.0020041548462457,0.0896285294728206,0.0874813217933165,0.976043256626728,0.110253063023416,0.917,0.00616891400491205,0.349277418981772,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1011,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.464464067327955,-0.00355388304062514,0.00670054600343995,0.299657527001125,0.300736039305688,1.00359914972053,0.299603681980633,0.9625,0.00424816136699161,1.20071696963678,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1011,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.48486552601857,-0.00461563001476644,0.0067135495543091,0.300239063474971,0.301201750299083,1.00320640096918,0.300199479561746,0.9565,0.00456112650559048,1.20257636465311,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1011,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329792643845737,-0.000757961154262012,0.00235527288202297,0.105331005395304,0.106751975671023,1.01349052228626,0.105307397139746,0.959,0.00443390347211123,0.426217320100306,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1011,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.342479441823247,-0.000485115176753916,0.00248334606432663,0.111058612229818,0.112092835390128,1.00931240846203,0.111031903881149,0.958,0.00448530935387962,0.447541205697737,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1011,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194161748319414,0.0017158733194125,0.00150910691608235,0.0674893129935041,0.0678501318182487,1.00534631053037,0.0674942529842302,0.94,0.0053103672189407,0.270898043527978,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1011,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190890458694328,0.00205034369432871,0.0014810285937157,0.0662336122433843,0.0665666192786998,1.00502776496761,0.0662487875691054,0.94,0.0053103672189407,0.265773498792548,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1010,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.465271925419266,-0.00274602494931421,0.00695983340008736,0.311253211893376,0.363026661154924,1.16633868272911,0.311187505028734,0.98,0.00313049516849971,1.44941814584527,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1010,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.485445586436394,-0.00403556959694212,0.00697392143063026,0.311883247772637,0.364505639452519,1.16872464954656,0.311831381491759,0.978,0.00327993902382346,1.45532310603477,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1010,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329419801264173,-0.00113080373582652,0.00234489123514277,0.104866724032454,0.108187872892032,1.03167018794781,0.104846602288692,0.962,0.00427527776875375,0.431950275032813,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1010,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.342114022597651,-0.000850534402350241,0.00247449000460501,0.110662557198811,0.113416472620291,1.02488570200426,0.110638157404066,0.957,0.00453602248671675,0.452825952040638,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1010,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194333848742334,0.00188797374233289,0.00154730669817881,0.0691976591833714,0.0886458478474797,1.28105269590943,0.0692061147825214,0.9765,0.0033873108803297,0.353926898964438,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1010,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191081017553137,0.0022409025531378,0.00151701968735009,0.0678431828824057,0.0881067100563095,1.29868184706232,0.067863228328281,0.973,0.00362429303451032,0.351774340540362,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1001,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.561711015413728,0.0936930650451471,0.0055985782240463,0.250376029726352,0.240756113195393,0.961578124944816,0.26727364744949,0.933,0.00559066185706129,0.961241463859484,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1001,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.583291548009392,0.0938103919760559,0.00555428291688364,0.248395083368353,0.239230022104996,0.963102887790392,0.265461215671049,0.935,0.00551248582764618,0.955148401406172,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1001,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.258309067540539,-0.0722415374594607,0.00378328514744551,0.16919365535907,0.167989332373413,0.992881984947361,0.183932105685123,0.9115,0.00635089560613305,0.670713235980614,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1001,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.271349454413943,-0.0716151025860582,0.00402696136445264,0.180091187073628,0.178052255049564,0.98867833536335,0.193766204902118,0.9155,0.00621931467285585,0.71089040280536,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1001,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.256327101511515,0.0638812265115139,0.00204364648703836,0.0913946493399283,0.0847252361739729,0.927026218557395,0.111488190126218,0.902,0.00664815763952691,0.338273487492357,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1001,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.25275128893516,0.0639111739351606,0.00200429175512098,0.0896346522238576,0.0824395755674812,0.91972884952566,0.110068123667221,0.9005,0.00669327087454258,0.329147772186067,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1000,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.56357559805098,0.0955576476823992,0.00552231028807351,0.246965223939576,0.254577547693605,1.03082346426188,0.264750051851177,0.949,0.00491929873051028,1.01642484322779,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1000,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.584984517873673,0.0955033618403372,0.00551365132984603,0.246577983555357,0.2540433875587,1.03027603639101,0.264369426647721,0.9485,0.00494205169944629,1.0142921585653,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1000,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.257785799550785,-0.0727648054492139,0.0037820679650032,0.169139221305429,0.169600211543946,1.00272550763187,0.184088264313011,0.9135,0.00628560856242258,0.677144822831858,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1000,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.270960025578972,-0.0720045314210289,0.0040297841609752,0.18021742637185,0.179505136182981,0.996047606476195,0.194027663370126,0.9145,0.00625258946357427,0.716691167608229,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1000,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.256831344854732,0.0643854698547305,0.00204577635307261,0.0914898998446394,0.0896546112414266,0.979939986749036,0.11185573432377,0.9225,0.00597886904021154,0.357954481851599,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1000,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.253077808352366,0.0642376933523669,0.0020041548462457,0.0896285294728206,0.0874813217933165,0.976043256626728,0.110253063023416,0.917,0.00616891400491205,0.349277418981772,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0111,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469323355140944,0.00130540477236391,0.00331903295629963,0.148431666196961,0.148602790009743,1.00115287941695,0.148400295255302,0.949,0.00491929873051028,0.593310639163874,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0111,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.491752021526381,0.00227086549304432,0.00333369757385096,0.149087487831137,0.149329372873593,1.00162243690583,0.149067509264672,0.949,0.00491929873051028,0.596211589700053,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0111,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328328499230855,-0.00222210576914443,0.00277325231264429,0.124023613796622,0.123623690762225,0.99677542830631,0.124012513904176,0.955,0.00463546114210874,0.493579232106772,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0111,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.34030085551726,-0.00266370148274075,0.00286970249268897,0.128336996977063,0.128026017411043,0.99757685177817,0.128332555909571,0.952,0.00477995815881269,0.511155936000737,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0111,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194860199275604,0.00241432427560262,0.00158079907674298,0.0706954838873242,0.0746574138007459,1.05604219245088,0.0707190319365985,0.953,0.00473238840333293,0.298076758165431,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0111,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191153023301473,0.00231290830147375,0.0015533642156747,0.0694685596012855,0.0728978671234117,1.04936488595429,0.069489692598988,0.946,0.00505390937789747,0.291051602287137,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0110,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.464082722707072,-0.00393522766150883,0.00384496911814739,0.1719522463913,0.266486671663285,1.54977138860321,0.171954288310128,0.9925,0.00192921616207204,1.06397314264982,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0110,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.486276692821319,-0.0032044632120169,0.00386849314142237,0.173004272694242,0.268393888895956,1.55137144716824,0.17299069835039,0.994,0.0017268468374468,1.07158788713252,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0110,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.321128006211868,-0.00942259878813089,0.00274125522730511,0.122592660638617,0.124938587919026,1.01913595208872,0.122923680916884,0.957,0.00453602248671675,0.498829082883367,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0110,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.333058778794252,-0.00990577820574909,0.00283833352574574,0.126934134127683,0.12923804365696,1.01815043325509,0.127288423320436,0.9585,0.00445969449626317,0.515995064974031,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0110,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.206096389399996,0.0136505143999947,0.00161573615881431,0.0722579176962637,0.0973341423054037,1.34703774214125,0.0735182467816636,0.986,0.00262716577322407,0.38861573312251,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0110,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.20246819188816,0.0136280768881609,0.0015893039560938,0.0710758336547014,0.0967347078810302,1.36100701049789,0.0723531113520045,0.9835,0.00284848644019942,0.386222434709751,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0101,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473611467131511,0.0055935167629307,0.00378682143683213,0.169351803028201,0.157307168348831,0.928878025128764,0.169401831755402,0.924,0.00592553795026241,0.628063689732778,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0101,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496855197383943,0.0073740413506068,0.00376774938016968,0.168498874724842,0.157085512529404,0.93226446043586,0.168618063486646,0.928,0.0057799653978203,0.627178707991252,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0101,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.227774507295,-0.102776097704999,0.00458226679532114,0.204925200907563,0.202544746680214,0.988383789710554,0.229207912292506,0.9285,0.00576141258720464,0.808678983108219,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0101,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.239305083364679,-0.103659473635322,0.0047692330894607,0.213286587771509,0.21101200722414,0.989335566895532,0.237094304894285,0.93,0.00570526073023836,0.842485318540778,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0101,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.289078750035251,0.0966328750352503,0.00209414427358158,0.0936529790084067,0.0940713185446222,1.00446691115056,0.134552620095221,0.872,0.0074704752191544,0.375588601862987,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0101,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.284939115834444,0.0960990008344444,0.00204328330837862,0.091378407496505,0.0905569000271057,0.991009829434479,0.132592821492333,0.8615,0.00772391578151911,0.36155695483415,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0100,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47240137604188,0.00438342567329966,0.0036076088719299,0.161337173477332,0.177192243984788,1.09827289127316,0.161356385446982,0.966,0.00405240669232495,0.70745672760655,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0100,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494901389493048,0.00542023345971222,0.00363216687768774,0.162435440882659,0.178073457727057,1.09627219749226,0.162485257021289,0.9645,0.00413761706783023,0.710975056492778,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0100,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.224045782218128,-0.106504822781872,0.0045599369635679,0.203926580473036,0.203626422358766,0.998528106960974,0.230018552456344,0.9285,0.00576141258720464,0.81299767516082,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0100,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.235651055689385,-0.107313501310615,0.00475139183871962,0.212488702782296,0.211939962123488,0.997417553725808,0.238002228244278,0.9275,0.00579843728947723,0.846190265900188,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0100,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.293894443430539,0.101448568430538,0.00211344629306977,0.0945161915619791,0.099108488898942,1.04858741408292,0.138638579943509,0.8845,0.00714701860918243,0.395699979060567,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0100,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.290063357446197,0.101223242446198,0.00206743706424302,0.0924585962969998,0.0960393566814225,1.03872825813752,0.137078308074322,0.878,0.0073183331435512,0.383446179535433,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0011,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.46364665028057,-0.00437130008801039,0.00729252201789109,0.326131499188368,0.327259873034513,1.00345987385135,0.326079257466541,0.9545,0.00465992220965114,1.30661587464182,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0011,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.484712442333155,-0.00476871370018103,0.00736417567011118,0.329335947932373,0.330298961105422,1.00292410585329,0.329288135449137,0.9545,0.00465992220965114,1.31874972008112,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0011,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328632576444543,-0.00191802855545651,0.0023181722315402,0.103671813865525,0.102258507529066,0.986367496778897,0.103663638278871,0.9535,0.00470838348055891,0.408276725208432,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0011,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341202419531704,-0.00176213746829729,0.0024394376291181,0.10909496731158,0.107085724294753,0.981582624145363,0.109081924099392,0.952,0.00477995815881269,0.427549842923413,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0011,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194860199275604,0.00241432427560262,0.00158079907674298,0.0706954838873242,0.0746574138007459,1.05604219245088,0.0707190319365985,0.953,0.00473238840333293,0.298076758165431,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0011,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191153023301473,0.00231290830147375,0.0015533642156747,0.0694685596012855,0.0728978671234117,1.04936488595429,0.069489692598988,0.946,0.00505390937789747,0.291051602287137,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0010,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.458406017846697,-0.00961193252188312,0.00758843824597687,0.339365275221271,0.409146157822579,1.20562175241945,0.339416550683377,0.98,0.00313049516849971,1.63355458126488,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0010,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.479237113628094,-0.0102440424052422,0.00766450001180292,0.342766860798785,0.41431135242368,1.20872639629796,0.342834240860249,0.977,0.00335193973692846,1.65417710732906,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0010,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.321432083425556,-0.00911852157444298,0.00227772187922596,0.101862819115756,0.104025038078728,1.02122677324014,0.102244771685176,0.957,0.00453602248671675,0.415329764854954,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0010,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.333960342808695,-0.00900421419130563,0.00240156462975614,0.107401235289877,0.108691001913043,1.01200886209256,0.10775125847211,0.9555,0.00461084319837489,0.433959065049597,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0010,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.206096389399996,0.0136505143999947,0.00161573615881431,0.0722579176962637,0.0973341423054037,1.34703774214125,0.0735182467816636,0.986,0.00262716577322407,0.38861573312251,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0010,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.20246819188816,0.0136280768881609,0.0015893039560938,0.0710758336547014,0.0967347078810302,1.36100701049789,0.0723531113520045,0.9835,0.00284848644019942,0.386222434709751,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0001,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.562670877783768,0.0946529274151878,0.00624187472064378,0.27914512364794,0.266444572598516,0.95450197774029,0.294690033297124,0.9295,0.00572406105837455,1.06380505816753,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0001,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.585638325910997,0.0961571698776606,0.00625386298420085,0.279681255092856,0.266968727329909,0.954546371873487,0.295683437085967,0.928,0.0057799653978203,1.06589779531387,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0001,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.223801203551945,-0.106749401448055,0.00364114124711341,0.162836786884479,0.161671398707964,0.992843213141135,0.194674076247449,0.875,0.00739509972887452,0.645488290601079,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0001,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.236646183602136,-0.106318373397865,0.00387326545810814,0.173217697184633,0.171056748128346,0.987524663522201,0.203206704994216,0.8805,0.00725326650551322,0.68296018236716,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0001,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.289078750035251,0.0966328750352503,0.00209414427358158,0.0936529790084067,0.0940713185446222,1.00446691115056,0.134552620095221,0.872,0.0074704752191544,0.375588601862987,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0001,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.284939115834444,0.0960990008344444,0.00204328330837862,0.091378407496505,0.0905569000271057,0.991009829434479,0.132592821492333,0.8615,0.00772391578151911,0.36155695483415,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0000,canonical_eif_par_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.561460786694137,0.0934428363255568,0.00611298278692253,0.273380901136898,0.278742092642625,1.01961070244275,0.288844789131523,0.946,0.00505390937789747,1.11290406550798,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0000,canonical_eif_par_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.583684518020102,0.094203361986766,0.00615294920960082,0.275168253895421,0.280495783644508,1.01936098977142,0.290781675106064,0.9435,0.00516273909857936,1.11990584205037,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0000,canonical_eif_par_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.220072478475072,-0.110478126524928,0.00361919781828281,0.161855446913986,0.163639620749991,1.01102325482412,0.195932395339148,0.8685,0.00755671059390261,0.653346602532468,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0000,canonical_eif_par_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.232992155926843,-0.109972401073158,0.00385545201061106,0.172421055594291,0.172728100927907,1.00178078792383,0.204470254315485,0.876,0.00736966756373719,0.689633215879595,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0000,canonical_eif_par_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.293894443430539,0.101448568430538,0.00211344629306977,0.0945161915619791,0.099108488898942,1.04858741408292,0.138638579943509,0.8845,0.00714701860918243,0.395699979060567,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-0000,canonical_eif_par_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.290063357446197,0.101223242446198,0.00206743706424302,0.0924585962969998,0.0960393566814225,1.03872825813752,0.137078308074322,0.878,0.0073183331435512,0.383446179535433,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: parametric
canonical,150,C-1111,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469814880203933,0.00179692983535233,0.00327350525973698,0.1463956057095,0.151410333350072,1.03425463227717,0.146370032763537,0.955,0.00463546114210874,0.604520020452219,TRUE,TRUE,TRUE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1111,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.491887725715471,0.00240656968213492,0.00328730886579818,0.147012921739249,0.152549119416476,1.03765789844682,0.146995865031525,0.9545,0.00465992220965114,0.60906673110876,TRUE,TRUE,TRUE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1111,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329258887899377,-0.0012917171006228,0.00282334120257879,0.126263657052844,0.12748602875098,1.00968110481407,0.126238696008316,0.9555,0.00461084319837489,0.508999980402449,TRUE,TRUE,TRUE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1111,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341336279387223,-0.00162827761277804,0.00292727518102037,0.130911725872191,0.132227564987071,1.01005134647881,0.130889122232654,0.955,0.00463546114210874,0.527931010530949,TRUE,TRUE,TRUE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1111,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.195084545691477,0.00263867069147574,0.0015524283584229,0.0694267067926405,0.0727661984028174,1.04810096524024,0.069459485783306,0.9475,0.00498717104178311,0.290525902515494,TRUE,TRUE,TRUE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1111,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191821607252823,0.00298149225282406,0.00152599516933378,0.0682445786393325,0.0718203947161102,1.0523970716513,0.0682926288003095,0.9455,0.00507591124823908,0.286749692190997,TRUE,TRUE,TRUE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1110,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470942778321313,0.00292482795273258,0.00366718904023236,0.164001679606036,0.24445888064699,1.49058766492044,0.163986759394462,0.9935,0.00179690706493129,0.976025111752221,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1110,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492802494754757,0.00332133872142137,0.00369300180624496,0.165156061595865,0.246400426068494,1.49192481152423,0.165148168958722,0.993,0.00186426929385215,0.983776914762938,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1110,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328570943780033,-0.00197966121996631,0.0028150933479904,0.12589480178228,0.128405906374974,1.01994605461977,0.125878891891323,0.9575,0.00451075104611194,0.512672678479036,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1110,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340646537694482,-0.00231801930551848,0.00291877827481248,0.130531732674606,0.133076542964854,1.01949572137062,0.130519681205242,0.9585,0.00445969449626317,0.531320635090498,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1110,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194773651875505,0.00232777687550342,0.00157226246208432,0.0703137148738344,0.0914826175442612,1.30106363613999,0.0703346645352868,0.9745,0.00352489361541593,0.365252969234369,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1110,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191486927216127,0.00264681221612786,0.00153946725533641,0.0688470686413447,0.0910316073854683,1.32222924202761,0.0688807267382046,0.975,0.00349106001094224,0.363452268685171,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1101,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.476821491673646,0.00880354130506554,0.00385635275020564,0.172461337893561,0.16652790863351,0.96559559764222,0.172642821892522,0.938,0.00539240206216117,0.664878364016541,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1101,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.498948390230001,0.00946723419666527,0.00383956997396754,0.17171078932317,0.167586190034066,0.975979381928406,0.171928710213669,0.937,0.00543281694887652,0.669103652210242,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1101,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.260033362507829,-0.0705172424921702,0.0047697214526039,0.213308428035227,0.210213392457797,0.985490326819532,0.224611702092353,0.9445,0.00511955808639769,0.839296773847683,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1101,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.271951504919561,-0.0710130520804403,0.00495352477881531,0.221528362673213,0.218346358300242,0.985636131037246,0.23257930180203,0.944,0.00514120608417908,0.871768406190269,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1101,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.2557380267115,0.0632921517114993,0.00203471548748795,0.0909952428978936,0.0859780097546629,0.944862687504878,0.110823691651213,0.9075,0.00647857044416436,0.343275304038588,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1101,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.252150364575318,0.063310249575319,0.00199577929607269,0.0892539634821041,0.0837986214124023,0.938878433440151,0.109409663940418,0.9075,0.00647857044416436,0.334573890759281,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1100,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.478460898826307,0.0104429484577269,0.00356653179485391,0.159500150744153,0.170677028182846,1.07007440047264,0.159801855780384,0.9595,0.00440793318914885,0.681444114710874,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1100,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.500482553762288,0.0110013977289515,0.00359562364765125,0.160801177953079,0.17220131765721,1.07089587184154,0.161136963709984,0.9575,0.00451075104611194,0.68752998404244,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1100,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.259705936214516,-0.0708446687854831,0.00476345354112569,0.213028118512383,0.211029915845342,0.990620005091371,0.224448782314835,0.945,0.00509779364038993,0.84255682039812,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1100,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.271759281335887,-0.0712052756641143,0.00495128149909784,0.221428040154397,0.219100696165382,0.989489389025024,0.232542583327304,0.942,0.00522666241496426,0.874780171183934,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1100,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.2565072813405,0.0640614063404991,0.0020339575833287,0.0909613483934832,0.0892436545528233,0.98111622275838,0.111237105771556,0.923,0.00596116599332714,0.35631369855562,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1100,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.252726876302439,0.0638867613024398,0.00199415904325193,0.0891815035731451,0.0871338314226104,0.977039273072413,0.109685378145822,0.918,0.00613498166256428,0.347890030939237,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1011,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.465137723668344,-0.00288022670023641,0.00665188314651207,0.297481257879724,0.301447668783581,1.01333331360815,0.297420824667932,0.9595,0.00440793318914885,1.20355821737075,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1011,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.485686577020644,-0.00379457901269184,0.00669420903598565,0.299374129201145,0.303602848538455,1.01412519962428,0.299323329578919,0.9575,0.00451075104611194,1.2121629755842,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1011,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329352783995186,-0.0011978210048132,0.00238977991338308,0.106874206751763,0.107173321043642,1.00279875098932,0.106854198775451,0.953,0.00473238840333293,0.427899581195947,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1011,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.342000800752284,-0.000963756247716757,0.00251790952938433,0.112604337377957,0.112037855575686,0.994969271917386,0.1125803080207,0.954,0.00468422885862764,0.447321693608861,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1011,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.19508540011683,0.00263952511682838,0.00155248681205096,0.0694293209183576,0.0727604839188636,1.04797919605786,0.0694621298314777,0.948,0.00496467521596328,0.29050308689994,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1011,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191824258309941,0.00298414330994153,0.00152611000030366,0.0682497140364243,0.0718121061018225,1.05219643943852,0.068297873800104,0.9455,0.00507591124823908,0.286716599117573,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1010,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.466265621785724,-0.00175232858285616,0.00689317463642806,0.308272141356611,0.360423362923054,1.16917267105922,0.30820004532038,0.9785,0.00324328151722911,1.43902423239463,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1010,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.486601346059931,-0.00287980997340539,0.00693129038587164,0.309976729491995,0.363175347858941,1.17162132929827,0.309912605980497,0.9775,0.00331615364541512,1.45001179151901,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1010,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328664839875843,-0.00188576512415671,0.00237689965001613,0.10629818386263,0.108264094628691,1.01849430248593,0.106288335910629,0.9555,0.00461084319837489,0.432254597497364,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1010,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341311059059544,-0.0016534979404572,0.00250603911887731,0.112073476481667,0.113033768154041,1.0085684115682,0.112057654598249,0.955,0.00463546114210874,0.45129796840408,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1010,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194774506300857,0.00232863130085606,0.00157235541684999,0.070317871937332,0.0914788253368023,1.30093279014941,0.0703388465641388,0.975,0.00349106001094224,0.36523782848882,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1010,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191489578273245,0.00264946327324533,0.00153962534608167,0.068854138674405,0.0910259269471686,1.3220109742075,0.0688878916938541,0.975,0.00349106001094224,0.363429589000099,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1001,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.563612545894452,0.0955945955258717,0.00567021441197256,0.253579697443393,0.249313183298987,0.983174859078146,0.270940654604952,0.9385,0.00537204569973116,0.995406372420087,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1001,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.585370796156191,0.0958896401228553,0.00563488643391193,0.251999782234369,0.249513628041949,0.990134300234802,0.269568101569783,0.9405,0.00528960064655169,0.99620666694051,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1001,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.256226488749942,-0.0743241162500578,0.00380061502677086,0.169968671123337,0.168084404877881,0.988914037904738,0.185469616771059,0.9125,0.00631837597805006,0.671092821911601,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1001,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.269061809456594,-0.0739027475434065,0.00403681785019283,0.180531982516314,0.177235623378944,0.981740857816857,0.195031066518593,0.914,0.00626913072124038,0.707629923924544,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1001,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.255740268751586,0.0632943937515844,0.0020353022144043,0.0910214821232774,0.0859508086805975,0.944291464779574,0.110846506635053,0.908,0.00646281672337998,0.343166701187736,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1001,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.252131520350055,0.0632914053500554,0.00199632417879273,0.0892783313781397,0.0837704435173412,0.938306554616598,0.109418632483792,0.9065,0.0065099059132986,0.334461387858575,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1000,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.565251953047114,0.0972340026785331,0.00550803214197951,0.246326685834399,0.251807453141759,1.02224999410354,0.264765838077669,0.9435,0.00516273909857936,1.00536497975556,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1000,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.586904959688478,0.0974238036551415,0.0055085786700419,0.246351127312381,0.252364942271384,1.02441155851248,0.264858322519328,0.947,0.0050095408971282,1.00759080762731,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1000,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.255899062456629,-0.0746515425433707,0.00379981829615419,0.169933040246964,0.169161796970467,0.99546148721063,0.185568457321273,0.9105,0.00638317123379908,0.67539441134367,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1000,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.26886958587292,-0.0740949711270805,0.00403967082502565,0.1806595714296,0.178201253009314,0.986392537074938,0.195221993010714,0.9135,0.00628560856242258,0.71148529119694,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1000,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.256509523380585,0.0640636483805842,0.0020346592524528,0.0909927279906674,0.0892178585096403,0.980494381032195,0.11126404519314,0.9215,0.00601405645134796,0.356210705422936,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1000,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.252708032077175,0.0638679170771762,0.00199477172537123,0.0892089035504922,0.0871070811816056,0.976439320681741,0.109696673560422,0.9185,0.0061179142687684,0.347783228081852,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0111,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469403015417914,0.00138506504933333,0.00342353245152861,0.15310502569589,0.157759694416668,1.03040180228978,0.153073011089752,0.9525,0.00475624589355933,0.629870442691647,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0111,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.491770164454059,0.00228900842072311,0.00343931993866283,0.15381106358441,0.159269040878338,1.03548494605482,0.153789641780183,0.9535,0.00470838348055891,0.635896650637236,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0111,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.326629383130816,-0.00392122186918343,0.00276567811722059,0.123684885479778,0.123049818544897,0.994865444290812,0.12371611819664,0.956,0.00458606585212206,0.49128799321389,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0111,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338508596548174,-0.00445596045182669,0.00286289086482893,0.128032371718413,0.127459924813843,0.995528889320049,0.128077896794436,0.952,0.00477995815881269,0.508895757974145,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0111,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.197379101594226,0.00493322659422484,0.00164223318535905,0.0734429007473768,0.0804571552748056,1.09550622941155,0.0735900772182223,0.957,0.00453602248671675,0.321232772401328,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0111,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.193931218014943,0.00509110301494423,0.00162354046424236,0.0726069368453496,0.0792536612568393,1.09154393092835,0.072767099188674,0.9495,0.00489641450451246,0.316427709151959,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0110,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.46216993011048,-0.00584802025810011,0.00392337783345832,0.175458790740573,0.26782821897924,1.5264451433228,0.175512374764457,0.9915,0.00205277251540447,1.06932939669758,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0110,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.484253682462063,-0.00522747357127281,0.00394536396904948,0.17644204061546,0.270321449767774,1.53206939131312,0.176475364511985,0.992,0.0019919839356782,1.07928385551111,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0110,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.319523020525769,-0.01102758447423,0.00273832338208727,0.122461544534485,0.124126123076932,1.0135926633032,0.122926559758919,0.956,0.00458606585212206,0.495585240458003,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0110,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.331412651479123,-0.0115519055208779,0.0028355417837128,0.126809283628457,0.128441185431307,1.01286894583863,0.127302791164681,0.9555,0.00461084319837489,0.512813533435129,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0110,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.210150965676692,0.0177050906766909,0.001667690013483,0.0745813647109107,0.102128806713751,1.3693609269503,0.07663595114586,0.986,0.00262716577322407,0.407758882484014,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0110,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.206710188480715,0.0178700734807154,0.00164334784005677,0.0734927496208877,0.101769667163249,1.38475792085924,0.0756162891242439,0.9845,0.00276222283677476,0.406324983993662,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0101,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.476370918248832,0.0083529678802513,0.00393039690957967,0.175772693367505,0.172809559054704,0.983142237533988,0.175927154772106,0.937,0.00543281694887652,0.6899584451251,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0101,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.499445070748877,0.00996391471554066,0.00391309577572827,0.174998963139914,0.173560437627732,0.991779805512152,0.175238706848554,0.9395,0.0053310294503032,0.692956398569099,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0101,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.226873672215945,-0.103676932784054,0.00452785266895996,0.202491727197967,0.200494116053024,0.990134850580883,0.227445168173196,0.926,0.0058533750947637,0.800491647136749,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0101,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.238511507605878,-0.104453049394122,0.00470434651547405,0.210384771966285,0.208239164208119,0.989801506363259,0.234840501036127,0.9225,0.00597886904021154,0.831414481566397,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0101,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.289293417899002,0.0968475428990009,0.00209636551743017,0.0937523160532074,0.0952978133765706,1.01648489753028,0.134775919891246,0.8705,0.00750765442731616,0.380485498029113,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0101,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.285160845707318,0.0963207307073188,0.00204726934211604,0.0915566683444546,0.092019273216532,1.00505266170605,0.132876316063357,0.868,0.00756888366933989,0.367395617564895,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0100,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473965928953218,0.00594797858463785,0.00362776960825369,0.16223878901526,0.174874244399977,1.07788183985722,0.162307246905525,0.9655,0.00408103847078167,0.698201895882623,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0100,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496302048422362,0.00682089238902598,0.0036525872973646,0.16334866981319,0.176031334130917,1.07764167490456,0.163450209876758,0.9615,0.00430219420761081,0.702821685644237,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0100,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.223002023702767,-0.107548581297232,0.00450721134919118,0.201568619315,0.201026837649754,0.997312172563926,0.228421300840041,0.926,0.0058533750947637,0.802618588300046,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0100,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.234751438585505,-0.108213118414496,0.00468784520300535,0.209646810838325,0.208645430297724,0.995223487843209,0.235881089532465,0.921,0.00603154209137265,0.833036537203965,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0100,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.295385197473772,0.102939322473771,0.00211857385283121,0.0947455030056843,0.0989833783355378,1.04472903932548,0.139888262895746,0.879,0.00729242757934558,0.395200463349357,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0100,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.291522438823835,0.102682323823836,0.00207596457150602,0.0928399580153738,0.0960095494341812,1.03414037970895,0.138414622786963,0.871,0.00749529852640974,0.383327171292646,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0011,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.464591549817308,-0.0034264005512723,0.00732808104332216,0.327721747149919,0.332332584112122,1.01406936525361,0.327657722332247,0.9565,0.00456112650559048,1.32686915152547,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0011,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.485638415718462,-0.0038427403148743,0.00741981658463846,0.331824285276638,0.336848637166054,1.01514160389203,0.331763574363325,0.9555,0.00461084319837489,1.34489991880616,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0011,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.326708759627105,-0.0038418453728947,0.00235261322004718,0.105212061695803,0.103133747438946,0.980246425900608,0.105255892534279,0.9515,0.00480352734977121,0.411771203006045,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0011,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.33924352564147,-0.00372103135853086,0.00247411331367556,0.110645711068316,0.107494994670215,0.971524279001143,0.110680613548605,0.947,0.0050095408971282,0.429183893455304,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0011,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.19739083301152,0.00494495801151926,0.00164225631587291,0.0734439351754038,0.0804775720563136,1.0957687910392,0.073591896415146,0.9575,0.00451075104611194,0.321314288324989,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0011,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.193945780091308,0.0051056650913092,0.00162369293846815,0.0726137557000232,0.0792459405177335,1.09133510247161,0.0727749198153377,0.9495,0.00489641450451246,0.316396883373699,TRUE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0010,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.457358464509875,-0.0106594858587057,0.00762659945800208,0.341071896505114,0.412090015502383,1.20822037736024,0.341153188765801,0.979,0.00320616593457045,1.64530821039592,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0010,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.478121933726466,-0.0113592223068702,0.00771707773516594,0.345118208069623,0.418116004289819,1.21151534318777,0.345218852590402,0.979,0.00320616593457045,1.6693675383455,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0010,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.319602397022058,-0.0109482079779413,0.00231573181869624,0.10356267528528,0.104585563662596,1.0098769983925,0.104114016137677,0.9545,0.00465992220965114,0.417567716056346,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0010,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.332147580572419,-0.0108169764275821,0.00243968961112194,0.109106236289374,0.108806932374504,0.997256766202841,0.109613984923772,0.951,0.00482695556225661,0.43442192833893,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0010,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.210162697093986,0.0177168220939853,0.00166766034944843,0.0745800380949547,0.102150840172212,1.36968071861474,0.076637371929847,0.985,0.00271799558498538,0.40784685314272,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0010,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.20672475055708,0.0178846355570804,0.00164349726616535,0.0734994321596157,0.101770214136608,1.38463946109947,0.0756262231870113,0.9845,0.00276222283677476,0.406327167836326,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0001,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.563998934390675,0.0959809840220945,0.00637037844927106,0.284891985099396,0.278330188499149,0.976967422941164,0.300558165329337,0.936,0.00547284204047586,1.11125949940916,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0001,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.587186255652377,0.0977050996190408,0.00637754931907081,0.285212676145997,0.280218035593094,0.982488013434766,0.301416462706686,0.932,0.00562920953598283,1.11879690678811,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0001,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.222507627378803,-0.108042977621197,0.0036655740137334,0.163929453425293,0.162373078982422,0.99050582790127,0.196297514708463,0.873,0.00744550199785078,0.648289815203005,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0001,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.235122994361707,-0.107841562638294,0.00389558033191337,0.17421564867939,0.171095658296216,0.982091216220679,0.204855361977487,0.8785,0.00730540039970432,0.683115534878158,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0001,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.289020953286765,0.0965750782867639,0.00209573431578866,0.093724087857649,0.0952963230031344,1.01677514480454,0.134560611950602,0.87,0.00751997340420829,0.38047954757276,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0001,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.284813825619666,0.0959737106196669,0.00204575147101095,0.0914887870850135,0.0919827390409183,1.00539904366035,0.132578151266766,0.8685,0.00755671059390261,0.367249751426828,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0000,canonical_eif_ml_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.561593945095062,0.0935759947264811,0.00616302592862975,0.275618898470198,0.278893720381862,1.01188170306841,0.291005603201001,0.9395,0.0053310294503032,1.11350945354192,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0000,canonical_eif_ml_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.584043233325862,0.0945620772925261,0.00619730006708985,0.277151684539538,0.2813952901516,1.01531149131968,0.292774036036087,0.942,0.00522666241496426,1.12349720652354,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0000,canonical_eif_ml_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.218635978865625,-0.111914626134374,0.00365078853541161,0.163268226733145,0.16372507553989,1.00279814888595,0.19790924472205,0.8735,0.0074329586975847,0.65368778883194,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0000,canonical_eif_ml_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.231362925341334,-0.111601631658667,0.00388439330712789,0.173715349721664,0.172205070089093,0.991306009313564,0.206438509988888,0.876,0.00736966756373719,0.687544965980254,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0000,canonical_eif_ml_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.295112732861535,0.102666857861534,0.0021182679305211,0.0947318217440598,0.098982818370912,1.04487400905619,0.1396786121605,0.8795,0.00727941446821103,0.395198227637834,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-0000,canonical_eif_ml_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.291175418736183,0.102335303736184,0.00207460548850287,0.0927791779757315,0.0959752211502839,1.03444784966071,0.138116567683593,0.8695,0.00753225563825339,0.383190112385076,FALSE,FALSE,FALSE,cluster_if_t,2048.786444,Canonical EIF: machine learning
canonical,150,C-1111,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.470221690438467,0.00220374006988602,0.00291160275750131,0.130210833784975,0.131957013900644,1.01341040576203,0.130196928821907,0.943,0.00518415856238985,0.507167082880562,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1111,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.332595611257212,0.00204500625721262,0.00220502116637748,0.0986115443969184,0.0998804366720225,1.01286758343421,0.0986080961209235,0.941,0.00526872849936301,0.384005494988088,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1111,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.192469908364947,2.40333649456119e-05,0.00133766584159429,0.0598222350596858,0.0616927955979805,1.03126865013366,0.0598072824598741,0.946,0.00505390937789747,0.236038751751752,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1111,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.492685954316104,0.00320479828276827,0.00291703115484703,0.130453599094453,0.132659016062019,1.01690575793136,0.130460350980561,0.942,0.00522666241496426,0.510111203532399,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1111,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.345398367086906,0.00243381008690496,0.00233799787369438,0.104558443536612,0.106029802913533,1.01407212394479,0.104560629838772,0.94,0.0053103672189407,0.407891250435928,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1111,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.189019996563056,0.000179881563057255,0.00129576595867193,0.0579484153304123,0.0599849678997745,1.03514423229264,0.0579342056756027,0.942,0.00522666241496426,0.229592233287567,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1110,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.470221690438467,0.00220374006988602,0.00291160275750131,0.130210833784975,0.131957013900644,1.01341040576203,0.130196928821907,0.943,0.00518415856238985,0.507167082880562,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1110,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.332595611257212,0.00204500625721262,0.00220502116637748,0.0986115443969184,0.0998804366720225,1.01286758343421,0.0986080961209235,0.941,0.00526872849936301,0.384005494988088,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1110,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.192469908364947,2.40333649456119e-05,0.00133766584159429,0.0598222350596858,0.0616927955979805,1.03126865013366,0.0598072824598741,0.946,0.00505390937789747,0.236038751751752,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1110,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.492685954316104,0.00320479828276827,0.00291703115484703,0.130453599094453,0.132659016062019,1.01690575793136,0.130460350980561,0.942,0.00522666241496426,0.510111203532399,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1110,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.345398367086906,0.00243381008690496,0.00233799787369438,0.104558443536612,0.106029802913533,1.01407212394479,0.104560629838772,0.94,0.0053103672189407,0.407891250435928,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1110,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.189019996563056,0.000179881563057255,0.00129576595867193,0.0579484153304123,0.0599849678997745,1.03514423229264,0.0579342056756027,0.942,0.00522666241496426,0.229592233287567,TRUE,TRUE,TRUE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1101,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.553325000900923,0.0853070505323423,0.00301678255235062,0.134914617207826,0.137259511105676,1.01738057703738,0.159593689818532,0.9045,0.00657190041007927,0.527351630321926,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1101,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.267900512698803,-0.062650092301196,0.00337328100891186,0.15085771286272,0.152158086755335,1.00861987012754,0.163314740825052,0.9235,0.00594338918463195,0.585808829595998,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1101,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.25496507673546,0.0625192017354593,0.00194669313680914,0.0870587637047506,0.0883390262956415,1.01470572905483,0.107163843292734,0.8975,0.00678209960115597,0.338940813143526,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1101,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.576046512061449,0.0865653560281126,0.00302798584526516,0.135415643698401,0.137952559156945,1.01873428644769,0.160691595064108,0.902,0.00664815763952691,0.529735549784625,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1101,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.28030885684708,-0.0626557001529212,0.00348845277737692,0.156008350930254,0.157458951051419,1.00929822097673,0.168083827356621,0.925,0.00588960949469487,0.606129395893451,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1101,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.251393722637737,0.0625536076377375,0.00191221709963201,0.0855169484502932,0.0868697476510303,1.01581907709819,0.105936045454368,0.896,0.00682583328246449,0.333289787437672,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1100,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.553325000900923,0.0853070505323423,0.00301678255235062,0.134914617207826,0.137259511105676,1.01738057703738,0.159593689818532,0.9045,0.00657190041007927,0.527351630321926,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1100,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.267900512698803,-0.062650092301196,0.00337328100891186,0.15085771286272,0.152158086755335,1.00861987012754,0.163314740825052,0.9235,0.00594338918463195,0.585808829595998,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1100,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.25496507673546,0.0625192017354593,0.00194669313680914,0.0870587637047506,0.0883390262956415,1.01470572905483,0.107163843292734,0.8975,0.00678209960115597,0.338940813143526,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1100,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.576046512061449,0.0865653560281126,0.00302798584526516,0.135415643698401,0.137952559156945,1.01873428644769,0.160691595064108,0.902,0.00664815763952691,0.529735549784625,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1100,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.28030885684708,-0.0626557001529212,0.00348845277737692,0.156008350930254,0.157458951051419,1.00929822097673,0.168083827356621,0.925,0.00588960949469487,0.606129395893451,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1100,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.251393722637737,0.0625536076377375,0.00191221709963201,0.0855169484502932,0.0868697476510303,1.01581907709819,0.105936045454368,0.896,0.00682583328246449,0.333289787437672,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1011,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.568276669194278,0.100258718825698,0.00545864970467595,0.244118236100292,0.24936315025495,1.02148513867069,0.263847924078795,0.9305,0.00568637626261225,0.956662825240216,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1011,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.333227352179673,0.00267674717967381,0.0022404675555692,0.10019675511271,0.101313223493427,1.01114275985745,0.100207459880554,0.941,0.00526872849936301,0.389704865421668,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1011,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.192469908364947,2.40333649456129e-05,0.00133766584159429,0.0598222350596858,0.0616927955979805,1.03126865013366,0.0598072824598741,0.946,0.00505390937789747,0.236038751751752,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1011,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.578634831241662,0.0891536752083258,0.00538973376099655,0.241036221404278,0.246893212638527,1.02429921611004,0.256939270260482,0.9365,0.005452877680638,0.946966607474645,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1011,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.345107197037705,0.00214264003770409,0.002361951972537,0.105629703403649,0.106920930432793,1.01222409026569,0.105625027007587,0.94,0.0053103672189407,0.411021437741019,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1011,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.189019996563056,0.000179881563057256,0.00129576595867193,0.0579484153304123,0.0599849678997745,1.03514423229264,0.0579342056756027,0.942,0.00522666241496426,0.229592233287567,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1010,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.568276669194278,0.100258718825698,0.00545864970467595,0.244118236100292,0.24936315025495,1.02148513867069,0.263847924078795,0.9305,0.00568637626261225,0.956662825240216,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1010,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.333227352179673,0.00267674717967381,0.0022404675555692,0.10019675511271,0.101313223493427,1.01114275985745,0.100207459880554,0.941,0.00526872849936301,0.389704865421668,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1010,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.192469908364947,2.40333649456129e-05,0.00133766584159429,0.0598222350596858,0.0616927955979805,1.03126865013366,0.0598072824598741,0.946,0.00505390937789747,0.236038751751752,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1010,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.578634831241662,0.0891536752083258,0.00538973376099655,0.241036221404278,0.246893212638527,1.02429921611004,0.256939270260482,0.9365,0.005452877680638,0.946966607474645,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1010,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.345107197037705,0.00214264003770409,0.002361951972537,0.105629703403649,0.106920930432793,1.01222409026569,0.105625027007587,0.94,0.0053103672189407,0.411021437741019,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1010,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.189019996563056,0.000179881563057256,0.00129576595867193,0.0579484153304123,0.0599849678997745,1.03514423229264,0.0579342056756027,0.942,0.00522666241496426,0.229592233287567,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1001,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.562922552616824,0.0949046022482433,0.00509718379259935,0.227952989081247,0.232421249507514,1.01960167508343,0.246867307427202,0.935,0.00551248582764618,0.892662431028412,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1001,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.273082284951354,-0.0574683200486453,0.00361619035769902,0.161720949187886,0.162689866688079,1.00599129243959,0.171590198970515,0.9255,0.00587153089066216,0.625473023336046,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1001,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.25496507673546,0.0625192017354593,0.00194669313680914,0.0870587637047506,0.0883390262956415,1.01470572905483,0.107163843292734,0.8975,0.00678209960115597,0.338940813143526,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1001,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.573325551085263,0.0838443950519266,0.00504650768072934,0.225686684461712,0.230733502949405,1.02236205693628,0.240704995555083,0.9325,0.00560997994648822,0.885376429200284,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1001,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.28453548449602,-0.0584290725039809,0.00372174319256549,0.16644141546747,0.167591429712839,1.00690942360793,0.176360000918857,0.928,0.0057799653978203,0.644254132736327,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1001,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.251393722637737,0.0625536076377375,0.00191221709963201,0.0855169484502932,0.0868697476510303,1.01581907709819,0.105936045454368,0.896,0.00682583328246449,0.333289787437672,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1000,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.562922552616824,0.0949046022482433,0.00509718379259935,0.227952989081247,0.232421249507514,1.01960167508343,0.246867307427202,0.935,0.00551248582764618,0.892662431028412,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1000,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.273082284951354,-0.0574683200486453,0.00361619035769902,0.161720949187886,0.162689866688079,1.00599129243959,0.171590198970515,0.9255,0.00587153089066216,0.625473023336046,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1000,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.25496507673546,0.0625192017354593,0.00194669313680914,0.0870587637047506,0.0883390262956415,1.01470572905483,0.107163843292734,0.8975,0.00678209960115597,0.338940813143526,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1000,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.573325551085263,0.0838443950519266,0.00504650768072934,0.225686684461712,0.230733502949405,1.02236205693628,0.240704995555083,0.9325,0.00560997994648822,0.885376429200284,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1000,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.28453548449602,-0.0584290725039809,0.00372174319256549,0.16644141546747,0.167591429712839,1.00690942360793,0.176360000918857,0.928,0.0057799653978203,0.644254132736327,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-1000,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.251393722637737,0.0625536076377375,0.00191221709963201,0.0855169484502932,0.0868697476510303,1.01581907709819,0.105936045454368,0.896,0.00682583328246449,0.333289787437672,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0111,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.465621407803299,-0.00239654256528148,0.00293598767265524,0.131301360343171,0.133038030883387,1.01322659975249,0.13129040566858,0.941,0.00526872849936301,0.51079417198316,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0111,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.313492921012148,-0.0170576839878515,0.00211356745886295,0.0945216102609811,0.0959387093285225,1.01499232888256,0.0960251645244883,0.941,0.00526872849936301,0.369183437075872,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0111,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.215418569236875,0.0229726942368744,0.00136274456881854,0.0609437898369377,0.063709942181284,1.04538858432906,0.0651155367591323,0.9425,0.00520546587732549,0.244184010591371,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0111,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.490343563236846,0.000862407203510286,0.00294014789974331,0.131487411354585,0.133672291581174,1.01661664948819,0.131457364271623,0.943,0.00518415856238985,0.512414889554763,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0111,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.325621297790472,-0.0173432592095288,0.00223541473584974,0.0999707861452952,0.101533817352362,1.01563487962168,0.101439389013716,0.943,0.00518415856238985,0.391008485911438,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0111,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.210083937361226,0.0212438223612271,0.00130363268073466,0.0583002258362596,0.0611549611960738,1.04896611151785,0.0620364156194405,0.946,0.00505390937789747,0.234259487838493,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0110,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.465621407803299,-0.00239654256528148,0.00293598767265524,0.131301360343171,0.133038030883387,1.01322659975249,0.13129040566858,0.941,0.00526872849936301,0.51079417198316,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0110,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.313492921012148,-0.0170576839878515,0.00211356745886295,0.0945216102609811,0.0959387093285225,1.01499232888256,0.0960251645244883,0.941,0.00526872849936301,0.369183437075872,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0110,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.215418569236875,0.0229726942368744,0.00136274456881854,0.0609437898369377,0.063709942181284,1.04538858432906,0.0651155367591323,0.9425,0.00520546587732549,0.244184010591371,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0110,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.490343563236846,0.000862407203510286,0.00294014789974331,0.131487411354585,0.133672291581174,1.01661664948819,0.131457364271623,0.943,0.00518415856238985,0.512414889554763,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0110,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.325621297790472,-0.0173432592095288,0.00223541473584974,0.0999707861452952,0.101533817352362,1.01563487962168,0.101439389013716,0.943,0.00518415856238985,0.391008485911438,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0110,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.210083937361226,0.0212438223612271,0.00130363268073466,0.0583002258362596,0.0611549611960738,1.04896611151785,0.0620364156194405,0.946,0.00505390937789747,0.234259487838493,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0101,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.548823415620743,0.0808054652521622,0.00299225456997187,0.13381769248883,0.13596330401822,1.01603384043982,0.156293776108462,0.905,0.0065564853389602,0.522422563406113,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0101,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.214974802461797,-0.115575802538203,0.003284773760104,0.146899548366003,0.147909825506704,1.00687733319768,0.186886205226148,0.8635,0.00767684017027839,0.569172341932573,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0101,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.311981662482687,0.119535787482686,0.00204565164892769,0.0914843229057369,0.0941553569290126,1.02919663105588,0.150512461729779,0.7405,0.00980203422764887,0.361377867511379,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0101,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.573793539554861,0.0843123835215244,0.00299912018891376,0.134124732302064,0.136497086561979,1.01768767190955,0.158395161252714,0.9005,0.00669327087454258,0.524489672834014,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0101,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.226725144692278,-0.116239412307723,0.00339363007615256,0.151767750815298,0.152897904491529,1.00744659962449,0.191137475226826,0.862,0.00771219813023499,0.588343064374903,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0101,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.306506489889033,0.117666374889034,0.00199555785952331,0.0892440605385619,0.0919775904671361,1.03062982468613,0.147668195186934,0.7375,0.00983854028807119,0.353043880702824,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0100,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.548823415620743,0.0808054652521622,0.00299225456997187,0.13381769248883,0.13596330401822,1.01603384043982,0.156293776108462,0.905,0.0065564853389602,0.522422563406113,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0100,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.214974802461797,-0.115575802538203,0.003284773760104,0.146899548366003,0.147909825506704,1.00687733319768,0.186886205226148,0.8635,0.00767684017027839,0.569172341932573,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0100,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.311981662482687,0.119535787482686,0.00204565164892769,0.0914843229057369,0.0941553569290126,1.02919663105588,0.150512461729779,0.7405,0.00980203422764887,0.361377867511379,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0100,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.573793539554861,0.0843123835215244,0.00299912018891376,0.134124732302064,0.136497086561979,1.01768767190955,0.158395161252714,0.9005,0.00669327087454258,0.524489672834014,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0100,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.226725144692278,-0.116239412307723,0.00339363007615256,0.151767750815298,0.152897904491529,1.00744659962449,0.191137475226826,0.862,0.00771219813023499,0.588343064374903,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0100,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.306506489889033,0.117666374889034,0.00199555785952331,0.0892440605385619,0.0919775904671361,1.03062982468613,0.147668195186934,0.7375,0.00983854028807119,0.353043880702824,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0011,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.563894477741097,0.0958765273725164,0.00602180751471046,0.269303419006233,0.270923895101196,1.00601728749283,0.285797791845415,0.9285,0.00576141258720464,1.0393610527318,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0011,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.314194186194998,-0.0163564188050018,0.00216504025384224,0.0968235436322929,0.0980505239366949,1.012672334211,0.098171501151497,0.94,0.0053103672189407,0.377421971777059,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0011,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.215418569236875,0.0229726942368744,0.00136274456881854,0.0609437898369377,0.063709942181284,1.04538858432906,0.0651155367591323,0.9425,0.00520546587732549,0.244184010591371,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0011,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.574232658986439,0.0847515029531033,0.00597971276421307,0.267420884534072,0.269697851601494,1.00851454467137,0.280465665943361,0.928,0.0057799653978203,1.03408291531545,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0011,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.32526721558369,-0.0176973414163113,0.00227350787930749,0.101674363310259,0.103014375107719,1.01317944616354,0.103178017085398,0.938,0.00539240206216117,0.39615162548154,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0011,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.210083937361226,0.0212438223612271,0.00130363268073466,0.0583002258362596,0.0611549611960738,1.04896611151785,0.0620364156194405,0.946,0.00505390937789747,0.234259487838493,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0010,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.563894477741097,0.0958765273725164,0.00602180751471046,0.269303419006233,0.270923895101196,1.00601728749283,0.285797791845415,0.9285,0.00576141258720464,1.0393610527318,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0010,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.314194186194998,-0.0163564188050018,0.00216504025384224,0.0968235436322929,0.0980505239366949,1.012672334211,0.098171501151497,0.94,0.0053103672189407,0.377421971777059,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0010,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.215418569236875,0.0229726942368744,0.00136274456881854,0.0609437898369377,0.063709942181284,1.04538858432906,0.0651155367591323,0.9425,0.00520546587732549,0.244184010591371,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0010,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.574232658986439,0.0847515029531033,0.00597971276421307,0.267420884534072,0.269697851601494,1.00851454467137,0.280465665943361,0.928,0.0057799653978203,1.03408291531545,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0010,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.32526721558369,-0.0176973414163113,0.00227350787930749,0.101674363310259,0.103014375107719,1.01317944616354,0.103178017085398,0.938,0.00539240206216117,0.39615162548154,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0010,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.210083937361226,0.0212438223612271,0.00130363268073466,0.0583002258362596,0.0611549611960738,1.04896611151785,0.0620364156194405,0.946,0.00505390937789747,0.234259487838493,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0001,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.558385532860676,0.090367582492095,0.00559244096056971,0.250101562959762,0.252075804854894,1.00789376072572,0.265868043142616,0.927,0.00581682903307292,0.968238033501486,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0001,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.220857314156083,-0.109693290843916,0.00356529076341729,0.159444650131064,0.160032143507522,1.00368462269493,0.193500654296976,0.877,0.00734407924793844,0.61500796760541,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0001,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.311981662482687,0.119535787482686,0.00204565164892769,0.0914843229057369,0.0941553569290126,1.02919663105588,0.150512461729779,0.7405,0.00980203422764887,0.361377867511379,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0001,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.568758729028984,0.0792775729956483,0.00556834399154109,0.249023913743768,0.251597093056118,1.01033306108504,0.2612792313628,0.9275,0.00579843728947723,0.965249274936989,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0001,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.231518125926498,-0.111446431073503,0.00366335234474187,0.163830097367522,0.164573386228581,1.00453694939454,0.19810902970857,0.878,0.0073183331435512,0.632550899568933,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0001,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.306506489889033,0.117666374889034,0.00199555785952331,0.0892440605385619,0.0919775904671361,1.03062982468613,0.147668195186934,0.7375,0.00983854028807119,0.353043880702824,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0000,gcomp_parametric,IDE_C,IDE,cluster,2000,0.468017950368581,0.558385532860676,0.090367582492095,0.00559244096056971,0.250101562959762,0.252075804854894,1.00789376072572,0.265868043142616,0.927,0.00581682903307292,0.968238033501486,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0000,gcomp_parametric,IIME_C,IIME,cluster,2000,0.330550604999999,0.220857314156083,-0.109693290843916,0.00356529076341729,0.159444650131064,0.160032143507522,1.00368462269493,0.193500654296976,0.877,0.00734407924793844,0.61500796760541,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0000,gcomp_parametric,ISME_C,ISME,cluster,2000,0.192445875000001,0.311981662482687,0.119535787482686,0.00204565164892769,0.0914843229057369,0.0941553569290126,1.02919663105588,0.150512461729779,0.7405,0.00980203422764887,0.361377867511379,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0000,gcomp_parametric,IDE_I,IDE,individual,2000,0.489481156033336,0.568758729028984,0.0792775729956483,0.00556834399154109,0.249023913743768,0.251597093056118,1.01033306108504,0.2612792313628,0.9275,0.00579843728947723,0.965249274936989,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0000,gcomp_parametric,IIME_I,IIME,individual,2000,0.342964557000001,0.231518125926498,-0.111446431073503,0.00366335234474187,0.163830097367522,0.164573386228581,1.00453694939454,0.19810902970857,0.878,0.0073183331435512,0.632550899568933,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
canonical,150,C-0000,gcomp_parametric,ISME_I,ISME,individual,2000,0.188840114999999,0.306506489889033,0.117666374889034,0.00199555785952331,0.0892440605385619,0.0919775904671361,1.03062982468613,0.147668195186934,0.7375,0.00983854028807119,0.353043880702824,FALSE,FALSE,FALSE,cluster_percentile_bootstrap,2048.786444,Parametric g-computation
lowdim,50,LD-AC,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472219978265914,0.00420202789733301,0.00605998798663382,0.271010901618906,0.289392653141166,1.06782661292389,0.270975722861559,0.9455,0.00507591124823908,1.20095167548898,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-AC,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493169478669437,0.00368832263610092,0.00606866658405667,0.271399020294643,0.289451454067664,1.06651620832464,0.271356229386118,0.948,0.00496467521596328,1.20119569367821,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-AC,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324684722923135,-0.00586588207686406,0.00520200448412656,0.232640712915314,0.249692691836725,1.07329748395165,0.232656504374222,0.963,0.00422084114839685,1.03620065459088,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-AC,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337780880061579,-0.00518367693842167,0.00543521932792909,0.243070397797403,0.257325583453635,1.05864632544895,0.243064903231312,0.964,0.00416557318985035,1.06787642063626,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-AC,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192487143263924,4.12682639227087e-05,0.00336880162829846,0.150657388871747,0.199451716327804,1.32387609941651,0.150619725468849,0.9595,0.00440793318914885,0.827705438624884,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-AC,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189797995665767,0.000957880665767296,0.00332244316319145,0.14858417528551,0.197011476649302,1.32592502714867,0.148550112931874,0.9555,0.00461084319837489,0.817578678671992,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T2,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470749838668726,0.00273188830014521,0.0059870128747807,0.267747355403522,0.280477722552154,1.0475461919295,0.267694350362688,0.948,0.00496467521596328,1.16395557102146,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T2,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492149124030988,0.00266796799765193,0.00600745342257727,0.268661484490931,0.28018614649024,1.04289659167613,0.268607560961122,0.9465,0.00503178646208283,1.16274555840957,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T2,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.325654114109352,-0.00489649089064768,0.00544628546911025,0.243565290675997,0.279526531498494,1.14764517851739,0.243553617135353,0.9645,0.00413761706783023,1.16000821963847,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T2,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338360222150385,-0.00460433484961594,0.00567639626113885,0.253856158142642,0.286872132150345,1.13005780221865,0.253834448906834,0.965,0.00410944035119139,1.19049175581176,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T2,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191293526381847,-0.0011523486181539,0.00340388674670724,0.15222644306696,0.200802128459763,1.31910149389378,0.152192744344702,0.9575,0.00451075104611194,0.83330951908399,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T2,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188617883011916,-0.000222231988082823,0.00335613509736539,0.150090924387638,0.198526740850551,1.3227098284625,0.150053561529876,0.9525,0.00475624589355933,0.823866879362458,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T3,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.487831497842774,0.0198135474741936,0.00610204855427649,0.272891907387331,0.295613320792376,1.08326158742698,0.273542199275448,0.949,0.00491929873051028,1.22676684791057,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T3,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.510150933932254,0.0206697778989173,0.00612424368509378,0.27388450381287,0.296623043403619,1.08302236626825,0.274595074221112,0.9545,0.00465992220965114,1.2309570996277,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T3,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.32019712452598,-0.010353480474019,0.00564047596317215,0.25224975358213,0.28087070972015,1.11346277144608,0.252399123950699,0.9685,0.00390562094934979,1.16558642996942,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T3,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.33172879246038,-0.0112357645396208,0.00584175103045337,0.261251048234463,0.287232496892656,1.09945012214793,0.261427287315792,0.9655,0.00408103847078167,1.1919872348309,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T3,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182565445674265,-0.00988042932573609,0.00352219089306505,0.157517165332483,0.207481303270115,1.3171980516039,0.157787434320209,0.961,0.00432891441356837,0.861027452114801,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T3,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179665668754481,-0.00917444624551807,0.00347371364960989,0.155349197097932,0.205255064573937,1.32124960030881,0.155581094019693,0.9535,0.00470838348055891,0.851788775655006,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T4,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.476355716985104,0.00833776661652354,0.00599814552634255,0.268245222716764,0.28004765046546,1.04399865029901,0.268307733978659,0.9535,0.00470838348055891,1.16217081322789,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T4,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49862213168836,0.0091409756550235,0.00602499212767166,0.269445839227498,0.280226602997444,1.04001087491592,0.269533517735361,0.952,0.00477995815881269,1.16291344902319,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T4,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.33167290538365,0.00112230038365105,0.00580131639502589,0.259442756365238,0.296803993921053,1.14400570699773,0.259380315592044,0.971,0.00375226598204339,1.23170802687044,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T4,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.343257594704274,0.000293037704272983,0.00599788703925389,0.268233662822733,0.30246304271106,1.12761030635796,0.268166756130323,0.9675,0.00396508196636589,1.25519253503699,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T4,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182565445674265,-0.00988042932573609,0.00352219089306505,0.157517165332483,0.207481303270115,1.3171980516039,0.157787434320209,0.961,0.00432891441356837,0.861027452114801,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T4,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179665668754481,-0.00917444624551807,0.00347371364960989,0.155349197097932,0.205255064573937,1.32124960030881,0.155581094019693,0.9535,0.00470838348055891,0.851788775655006,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T5,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.486535687891485,0.0185177375229044,0.00612047933686244,0.273716157042145,0.296320388411034,1.08258274415788,0.274273551334383,0.952,0.00477995815881269,1.22970111051915,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T5,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.508969575186276,0.0194884191529398,0.00613968047254581,0.274574857934809,0.297360302131736,1.08298445228491,0.275197121014549,0.9555,0.00461084319837489,1.23401665243663,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T5,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320447242744194,-0.0101033622558052,0.00563795044545329,0.252136808996176,0.281834230253506,1.11778296622204,0.252276161962284,0.968,0.00393547964039963,1.16958494750725,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T5,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.331813294033026,-0.0111512629669747,0.00584081176752709,0.261209043119425,0.288290734542466,1.1036782306601,0.261381712809104,0.9655,0.00408103847078167,1.1963788192917,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T5,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182363754958707,-0.0100821200412941,0.0035526701248753,0.158880238017077,0.207645754754825,1.3069325508721,0.159160163708994,0.9605,0.00435544199823623,0.861709909958686,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T5,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179614046199896,-0.00922606880010319,0.00350160607528268,0.156596584295167,0.205544678940328,1.31257447194953,0.156829044865136,0.9525,0.00475624589355933,0.852990647419155,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T6,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.475102977181114,0.00708502681253308,0.00600884688564928,0.268723802053994,0.280422152087194,1.043532987937,0.268750019822126,0.954,0.00468422885862764,1.16372495893689,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T6,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.497519827394693,0.00803867136135681,0.00603385632016173,0.269842257966967,0.280635762899073,1.03999931298169,0.26989452939968,0.9545,0.00465992220965114,1.16461142326017,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T6,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.331879953454565,0.00132934845456609,0.00579884229929461,0.259332111440478,0.297470396820424,1.14706349000941,0.259270678287149,0.97,0.00381444622455213,1.2344735348053,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T6,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.343263041824609,0.000298484824608284,0.00599817853703643,0.268246698999874,0.303295545483683,1.13065900387399,0.268179795047571,0.967,0.00399443362693637,1.25864734146963,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T6,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182363754958707,-0.0100821200412941,0.0035526701248753,0.158880238017077,0.207645754754825,1.3069325508721,0.159160163708994,0.9605,0.00435544199823623,0.861709909958686,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-T6,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179614046199896,-0.00922606880010319,0.00350160607528268,0.156596584295167,0.205544678940328,1.31257447194953,0.156829044865136,0.9525,0.00475624589355933,0.852990647419155,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U2,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472219978265914,0.00420202789733301,0.00605998798663382,0.271010901618906,0.289392653141166,1.06782661292389,0.270975722861559,0.9455,0.00507591124823908,1.20095167548898,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U2,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493169478669437,0.00368832263610092,0.00606866658405667,0.271399020294643,0.289451454067664,1.06651620832464,0.271356229386118,0.948,0.00496467521596328,1.20119569367821,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U2,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.32279392510349,-0.00775667989650905,0.00532190680263559,0.238002907612235,0.269874409452073,1.13391223728983,0.238069795276257,0.972,0.00368890227574546,1.119952841529,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U2,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.335914501165222,-0.007050055834779,0.00553870862858889,0.247698580021788,0.276704466723148,1.11710154615666,0.247736982581953,0.972,0.00368890227574546,1.14829692225928,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U2,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194377941083569,0.00193206608356769,0.00315987936663646,0.141314101289962,0.167027530329668,1.18195939969887,0.14129197877137,0.953,0.00473238840333293,0.693148185432171,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U2,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191664374562124,0.00282425956212463,0.00311850324961987,0.139463705084081,0.163464355478234,1.17209244785003,0.139457435855302,0.951,0.00482695556225661,0.678361352520409,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U3,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472219978265914,0.00420202789733301,0.00605998798663382,0.271010901618906,0.289392653141166,1.06782661292389,0.270975722861559,0.9455,0.00507591124823908,1.20095167548898,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U3,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493169478669437,0.00368832263610092,0.00606866658405667,0.271399020294643,0.289451454067664,1.06651620832464,0.271356229386118,0.948,0.00496467521596328,1.20119569367821,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U3,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324047333089185,-0.00650327191081447,0.00536226937969304,0.239807976933186,0.272956941258416,1.13823128300051,0.239836203300154,0.9685,0.00390562094934979,1.13274505203398,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U3,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338047750091363,-0.00491680690863819,0.00559997034782288,0.250438287394302,0.28137545018218,1.12353208093605,0.250423942775589,0.969,0.0038754999677461,1.16768105433871,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U3,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193124533097874,0.000678658097873115,0.00355475441601544,0.158973450350562,0.218843989406288,1.37660715624969,0.158935150971137,0.972,0.00368890227574546,0.908181506667236,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U3,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189531125635983,0.000691010635983815,0.00352968353428655,0.157852246434529,0.217025781694314,1.37486660213181,0.157814291286544,0.9715,0.0037207358143249,0.900636119545686,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U4,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472219978265914,0.00420202789733301,0.00605998798663382,0.271010901618906,0.289392653141166,1.06782661292389,0.270975722861559,0.9455,0.00507591124823908,1.20095167548898,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U4,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493169478669437,0.00368832263610092,0.00606866658405667,0.271399020294643,0.289451454067664,1.06651620832464,0.271356229386118,0.948,0.00496467521596328,1.20119569367821,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U4,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.306531151969746,-0.0240194530302533,0.00544832384379249,0.243656449563059,0.277536156959533,1.1390470371592,0.244776868402309,0.9675,0.00396508196636589,1.15174835674468,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U4,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.319996955192659,-0.0229676018073422,0.00566234479258509,0.253227757365244,0.284943211571166,1.12524477780758,0.254204141753161,0.9675,0.00396508196636589,1.18248692094016,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U4,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.210640714217313,0.018194839217312,0.00332017032851527,0.148482531028759,0.179309854133585,1.20761582450972,0.149556312684687,0.9655,0.00408103847078167,0.744118647850982,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U4,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.207581920534687,0.0187418055346878,0.00328654634554076,0.146978820796653,0.175762374811409,1.19583470501902,0.148132466564873,0.961,0.00432891441356837,0.729396949875974,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U5,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472219978265914,0.00420202789733301,0.00605998798663382,0.271010901618906,0.289392653141166,1.06782661292389,0.270975722861559,0.9455,0.00507591124823908,1.20095167548898,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U5,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493169478669437,0.00368832263610092,0.00606866658405667,0.271399020294643,0.289451454067664,1.06651620832464,0.271356229386118,0.948,0.00496467521596328,1.20119569367821,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U5,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.323861143843178,-0.00668946115682097,0.00538212412397245,0.240695908090878,0.273770440969111,1.13741211115955,0.240728689196313,0.9685,0.00390562094934979,1.13612099758741,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U5,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338026779879715,-0.00493777712028634,0.00561834608290597,0.251260075249948,0.282115764201706,1.12280378775284,0.251245778561137,0.9685,0.00390562094934979,1.17075328631311,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U5,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193310722343881,0.000864847343879611,0.00356175457122617,0.159286506808647,0.219839448091193,1.38015110316462,0.159249028620597,0.9745,0.00352489361541593,0.912312564462037,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U5,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189552095847631,0.000711980847631975,0.00353681485811141,0.158171168931368,0.217983011413105,1.37814630116118,0.158133224018554,0.971,0.00375226598204339,0.904608530808142,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U6,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472219978265914,0.00420202789733301,0.00605998798663382,0.271010901618906,0.289392653141166,1.06782661292389,0.270975722861559,0.9455,0.00507591124823908,1.20095167548898,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U6,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493169478669437,0.00368832263610092,0.00606866658405667,0.271399020294643,0.289451454067664,1.06651620832464,0.271356229386118,0.948,0.00496467521596328,1.20119569367821,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U6,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.306149534360009,-0.0244010706399902,0.00546574477828068,0.244435537438002,0.278033650541801,1.13745183476981,0.245589637087971,0.9665,0.00402354010791492,1.15381290726,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U6,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.319848176006352,-0.0231163809936493,0.00567737528008931,0.253899941201132,0.285531860224031,1.12458419199806,0.254886866319375,0.967,0.00399443362693637,1.18492975623075,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U6,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.21102233182705,0.0185764568270488,0.00332669264922058,0.148774218078121,0.180546078171153,1.21355756732224,0.149892580967242,0.9635,0.0041933131292571,0.749248858701471,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-U6,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.207730699720994,0.018890584720995,0.00329366561526938,0.14729720421792,0.176993690755308,1.20160930205745,0.148467074896529,0.9625,0.00424816136699161,0.734506792609821,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + glmnet
lowdim,50,LD-AC,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472238724537389,0.00422077416880835,0.00605131336894177,0.270622960922141,0.288827248654669,1.0672680827617,0.270588217628487,0.9445,0.00511955808639769,1.19860530125308,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-AC,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493217405600525,0.00373624956718934,0.00606289210316421,0.271140777658437,0.288746324721602,1.06493138809738,0.271098731478765,0.946,0.00505390937789747,1.19826947471447,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-AC,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324691301295581,-0.00585930370441845,0.00520757621557783,0.232889888320862,0.249898810492528,1.07303418063489,0.232905372784664,0.9635,0.0041933131292571,1.03705602718707,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-AC,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337789218202285,-0.00517533879771572,0.00543952990240815,0.243263172548549,0.257547892361185,1.05872125921479,0.243257408447301,0.962,0.00427527776875375,1.06879898121996,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-AC,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192597978333188,0.000152103333187121,0.00338159403137653,0.151229482529309,0.199127491493998,1.31672401547367,0.151191746941801,0.957,0.00453602248671675,0.826359936749947,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-AC,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189963979747624,0.0011238647476244,0.00333487166692966,0.149139994869855,0.196688758509047,1.31881966792801,0.149106940726166,0.9535,0.00470838348055891,0.81623942943037,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T2,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.471655700688906,0.00363775032032537,0.00597198088702848,0.267075104474503,0.280794339558565,1.05136845349572,0.267033106752224,0.9485,0.00494205169944629,1.16526950114446,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T2,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493106592144819,0.00362543611148245,0.00599445389389996,0.268080127894973,0.280597839935956,1.04669391998309,0.268037619153911,0.945,0.00509779364038993,1.16445404661082,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T2,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324793151721061,-0.00575745327893854,0.00546435538726669,0.24437340198291,0.279871507129369,1.14526173821872,0.244380131527016,0.9665,0.00402354010791492,1.16143983532534,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T2,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337475187558744,-0.00548936944125727,0.00569324802490668,0.254609791929155,0.287186640385042,1.12794813667242,0.254605314653872,0.9645,0.00413761706783023,1.19179693473498,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T2,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.19263835814755,0.000192483147549365,0.00338968305967236,0.151591234872137,0.200567504824227,1.32308114643568,0.151553454558372,0.96,0.00438178046004133,0.83233585356364,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T2,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189994072058968,0.00115395705896909,0.00334204087476681,0.149460611591229,0.198226040285748,1.32627612168409,0.149427697556074,0.953,0.00473238840333293,0.822619000941215,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T3,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.48825506114048,0.0202371107718992,0.00610676725481708,0.273102934090815,0.294616697800633,1.07877529321111,0.273783601874002,0.9505,0.0048502448391808,1.22263095835437,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T3,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.510556776390783,0.0210756203574464,0.00613014783426906,0.274148545390975,0.295535605508521,1.07801267041941,0.274889119466319,0.9535,0.00470838348055891,1.22644433695756,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T3,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320105614953674,-0.0104449900463258,0.00564261189169923,0.252345275209763,0.280282857411857,1.11071173089676,0.252498310229591,0.968,0.00393547964039963,1.1631468994322,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T3,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.331615746100571,-0.0113488108994298,0.00584279136215363,0.261297573282482,0.286539483020972,1.09660215906866,0.261478639856573,0.967,0.00399443362693637,1.18911129392051,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T3,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182480779644593,-0.00996509535540797,0.00353613596583419,0.158140807945743,0.20606519319755,1.30304882006326,0.158415005620067,0.9585,0.00445969449626317,0.855150731521298,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T3,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179647085618,-0.00919302938199955,0.0034863498605487,0.155914305630676,0.203710348326051,1.30655328580684,0.156146174638267,0.949,0.00491929873051028,0.845378351803821,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T4,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.476764725801234,0.00874677543265342,0.00599087610434847,0.267920124282046,0.279196520804129,1.04208865068386,0.267995911310749,0.954,0.00468422885862764,1.15863870699873,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T4,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.498995954345278,0.00951479831194176,0.00602301650020123,0.269357486481056,0.279391398194084,1.03725128209397,0.269458178911956,0.953,0.00473238840333293,1.15944742942288,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T4,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.331595950292919,0.00104534529291996,0.00580365668094773,0.259547417133399,0.295927323450942,1.14016670525696,0.259484627784633,0.969,0.0038754999677461,1.22806992874147,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T4,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.343176568146076,0.000212011146074765,0.00599806630927593,0.268241680021845,0.301598816961899,1.12435478683752,0.26817469502214,0.966,0.00405240669232495,1.25160608130297,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T4,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182480779644593,-0.00996509535540797,0.00353613596583419,0.158140807945743,0.20606519319755,1.30304882006326,0.158415005620067,0.9585,0.00445969449626317,0.855150731521298,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T4,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179647085618,-0.00919302938199955,0.0034863498605487,0.155914305630676,0.203710348326051,1.30655328580684,0.156146174638267,0.949,0.00491929873051028,0.845378351803821,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T5,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.487232838176854,0.0192148878082731,0.00609390605390522,0.272527763700592,0.295933171936749,1.08588265620479,0.273136336305033,0.952,0.00477995815881269,1.22809419939504,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T5,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.509620737013253,0.0201395809799173,0.00611566145645981,0.27350069488039,0.29697596817024,1.08583259102912,0.274172995583177,0.954,0.00468422885862764,1.23242170346334,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T5,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320038453775429,-0.0105121512245707,0.00565469033658454,0.252885439686284,0.282145514182645,1.11570486040106,0.253040659590294,0.9675,0.00396508196636589,1.17087674587253,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T5,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.331468940126222,-0.0114956168737786,0.00586030069749379,0.262080614563711,0.288622098655673,1.10127221403287,0.26226714360197,0.9655,0.00408103847078167,1.19775394848947,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T5,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182863765144946,-0.0095821098550553,0.00354933964720445,0.158731294527685,0.207263158123278,1.305748552861,0.158980636807688,0.9575,0.00451075104611194,0.860122170737578,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T5,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.180136538787291,-0.00870357621270794,0.00349594789722299,0.156343542879761,0.205001805519251,1.31122655751067,0.156546587274798,0.9505,0.0048502448391808,0.85073777493762,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T6,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.475571592738871,0.00755364237029095,0.0059873583628211,0.267762806098396,0.28054318944247,1.0477302412919,0.267802407350234,0.954,0.00468422885862764,1.16422725231938,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T6,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.497926492633196,0.00844533659986032,0.00601653945995859,0.269067824435546,0.280706685131367,1.0432562337033,0.269133088098973,0.954,0.00468422885862764,1.16490574370258,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T6,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.331699699213411,0.0011490942134114,0.00583137392068314,0.260786969777339,0.29745511465491,1.14060574003708,0.26072429710588,0.9705,0.00378350036342009,1.23441011528832,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T6,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.343163184506279,0.000198627506278365,0.00603014141942213,0.269676122555299,0.303156405818117,1.1241499727361,0.269608768262104,0.9685,0.00390562094934979,1.25806992524059,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T6,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182863765144946,-0.0095821098550553,0.00354933964720445,0.158731294527685,0.207263158123278,1.305748552861,0.158980636807688,0.9575,0.00451075104611194,0.860122170737578,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-T6,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.180136538787291,-0.00870357621270794,0.00349594789722299,0.156343542879761,0.205001805519251,1.31122655751067,0.156546587274798,0.9505,0.0048502448391808,0.85073777493762,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U2,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472238724537389,0.00422077416880835,0.00605131336894177,0.270622960922141,0.288827248654669,1.0672680827617,0.270588217628487,0.9445,0.00511955808639769,1.19860530125308,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U2,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493217405600525,0.00373624956718934,0.00606289210316421,0.271140777658437,0.288746324721602,1.06493138809738,0.271098731478765,0.946,0.00505390937789747,1.19826947471447,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U2,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.323738350021682,-0.00681225497831775,0.00532678562074761,0.238221094991201,0.270629176466995,1.13604203052207,0.238258939541935,0.9695,0.00384511053157123,1.12308505204414,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U2,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336869843045028,-0.00609471395497242,0.00554029522850269,0.247769534926995,0.277540927559385,1.12015759984843,0.247782552059085,0.9705,0.00378350036342009,1.15176815427521,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U2,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193550929607088,0.00110505460708642,0.0031881087392764,0.142576557213664,0.167722895445472,1.17637077737909,0.142545192045373,0.9535,0.00470838348055891,0.696033883779508,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U2,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.19088335490488,0.00204323990488111,0.00314456766456634,0.140629341156362,0.164533676923891,1.16998114028672,0.140609025733003,0.9475,0.00498717104178311,0.682798933667884,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U3,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472238724537389,0.00422077416880835,0.00605131336894177,0.270622960922141,0.288827248654669,1.0672680827617,0.270588217628487,0.9445,0.00511955808639769,1.19860530125308,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U3,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493217405600525,0.00373624956718934,0.00606289210316421,0.271140777658437,0.288746324721602,1.06493138809738,0.271098731478765,0.946,0.00505390937789747,1.19826947471447,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U3,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324182534818331,-0.00636807018166808,0.00537326285991082,0.24029962031471,0.271987558228811,1.13186844770125,0.24032392283639,0.9695,0.00384511053157123,1.1287222057006,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U3,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338221290119215,-0.00474326688078586,0.00561061983051533,0.250914546738813,0.280437972541373,1.11766326897457,0.250896650617268,0.969,0.0038754999677461,1.16379061230005,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U3,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193106744810438,0.000660869810436749,0.00356037866102293,0.159224974233739,0.217387447831394,1.36528486738691,0.159186534833922,0.9725,0.00365675744341896,0.902136999227945,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U3,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189531907830694,0.000691792830694548,0.00353386823095622,0.158039391758901,0.21551033417213,1.36364947861167,0.158001391450108,0.97,0.00381444622455213,0.894347158090972,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U4,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472238724537389,0.00422077416880835,0.00605131336894177,0.270622960922141,0.288827248654669,1.0672680827617,0.270588217628487,0.9445,0.00511955808639769,1.19860530125308,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U4,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493217405600525,0.00373624956718934,0.00606289210316421,0.271140777658437,0.288746324721602,1.06493138809738,0.271098731478765,0.946,0.00505390937789747,1.19826947471447,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U4,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.306530501391497,-0.0240201036085023,0.00545886339940207,0.244127792818972,0.276258315452499,1.13161353839525,0.245245887660554,0.966,0.00405240669232495,1.14644543739886,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U4,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.320042648704511,-0.0229219082954893,0.00567396070008287,0.253747236540952,0.283669261081706,1.11792059274673,0.254717255210656,0.9665,0.00402354010791492,1.17720014894301,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U4,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.210758778237272,0.0183129032372709,0.00332272915948867,0.148596965428748,0.178388564779201,1.20048592018346,0.149684267812429,0.9655,0.00408103847078167,0.740295385643914,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U4,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.207710549245397,0.018870434245398,0.00328817850857374,0.147051813346495,0.174766072050126,1.18846594321369,0.148221175879825,0.963,0.00422084114839685,0.725262389245393,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U5,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472238724537389,0.00422077416880835,0.00605131336894177,0.270622960922141,0.288827248654669,1.0672680827617,0.270588217628487,0.9445,0.00511955808639769,1.19860530125308,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U5,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493217405600525,0.00373624956718934,0.00606289210316421,0.271140777658437,0.288746324721602,1.06493138809738,0.271098731478765,0.946,0.00505390937789747,1.19826947471447,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U5,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324252460822398,-0.00629814417760118,0.00537389977693339,0.24032810410988,0.273738892251577,1.13902156081763,0.240350547006489,0.9685,0.00390562094934979,1.13599007344414,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U5,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338375376953553,-0.0045891800464477,0.00560619179707338,0.250716519063156,0.282163406268899,1.12542806243182,0.250695839850164,0.968,0.00393547964039963,1.17095099630954,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U5,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193036818806371,0.000590943806369851,0.00357655007403416,0.159948181809446,0.219228342665842,1.37062103604916,0.159909281682765,0.9725,0.00365675744341896,0.909776535725611,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U5,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189377820996356,0.000537705996356387,0.00355132186202027,0.158819941869169,0.21750066723735,1.36947957968982,0.158781142381887,0.9695,0.00384511053157123,0.902606848872727,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U6,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472238724537389,0.00422077416880835,0.00605131336894177,0.270622960922141,0.288827248654669,1.0672680827617,0.270588217628487,0.9445,0.00511955808639769,1.19860530125308,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U6,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493217405600525,0.00373624956718934,0.00606289210316421,0.271140777658437,0.288746324721602,1.06493138809738,0.271098731478765,0.946,0.00505390937789747,1.19826947471447,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U6,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.306406371674932,-0.0241442333250675,0.00546826316842134,0.24454816326897,0.27771013299907,1.13560506563129,0.245676303820704,0.967,0.00399443362693637,1.15247034057499,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U6,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.320043313474723,-0.0229212435252776,0.00567652012891237,0.253861697677878,0.285215574911271,1.1235077111679,0.254831163855337,0.967,0.00399443362693637,1.1836172026045,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U6,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.210882907953837,0.0184370329538361,0.00336225591477559,0.150364655663779,0.180163202021435,1.19817520431321,0.151453455200571,0.9655,0.00408103847078167,0.747659959506837,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-U6,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.207709884475186,0.0188697694751863,0.00332966752701315,0.1489072586575,0.176835623355348,1.18755542845689,0.150061164846532,0.963,0.00422084114839685,0.7338508281036,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + glmnet
lowdim,50,LD-AC,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.471088119913216,0.00307016954463533,0.00616258428863023,0.275599147728988,0.295868702563504,1.07354723336971,0.275547343890052,0.9485,0.00494205169944629,1.22782665769701,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-AC,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.4920105284252,0.00252937239186422,0.00616311749580562,0.275622993478793,0.295251143322922,1.0712137604936,0.275565687707378,0.949,0.00491929873051028,1.22526384624814,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-AC,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324480807831088,-0.00606979716891169,0.00519837970611718,0.232478607914668,0.249351456035792,1.07257806760146,0.232499725642945,0.9655,0.00408103847078167,1.03478455883855,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-AC,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337567570166842,-0.00539698683315876,0.00543106434615802,0.242884581363696,0.256906925101511,1.05773253970707,0.242883821756746,0.964,0.00416557318985035,1.06613902874334,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-AC,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192571419613174,0.000125544613172827,0.00338160015718366,0.151229756483733,0.201895774202586,1.33502677579398,0.151191996441465,0.9585,0.00445969449626317,0.837848043725089,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-AC,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189814471971467,0.000974356971468279,0.00333680923725437,0.149226645649,0.198976514307433,1.33338462070273,0.149192516056517,0.954,0.00468422885862764,0.825733395947345,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T2,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.468135267764318,0.000117317395737863,0.00635469703679487,0.284190691013796,0.309634992989366,1.08953249624329,0.284119658678946,0.951,0.00482695556225661,1.28495543886252,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T2,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.489750876071451,0.000269720038114505,0.00637187529030768,0.284958925865584,0.30871882278619,1.08338007608793,0.284887804906863,0.952,0.00477995815881269,1.28115342064058,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T2,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.325543507917439,-0.00500709708256065,0.00556826481040818,0.249020372655854,0.292430204144234,1.17432240995147,0.249008456574984,0.965,0.00410944035119139,1.21355721998681,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T2,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.33820972575991,-0.00475483124009053,0.00578958297185686,0.258918021728944,0.299310221466499,1.15600381722305,0.258896950783827,0.966,0.00405240669232495,1.24210863012415,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T2,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191650389850286,-0.000795485149715263,0.00369210223390133,0.165115831497644,0.217220971751578,1.3155671977746,0.165076464067038,0.968,0.00393547964039963,0.901446139509103,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T2,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188920186648384,8.00716483843995e-05,0.00364585728298323,0.163047694420264,0.214309338655047,1.31439662128956,0.163006947066389,0.963,0.00422084114839685,0.889363142212062,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T3,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.487314877534061,0.0192969271654802,0.00621729906883881,0.278046067087395,0.301663640011514,1.08494122276758,0.278645531119891,0.9535,0.00470838348055891,1.25187509072391,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T3,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.509592095244079,0.0201109392107433,0.00623313056633805,0.278754073179273,0.302060485619071,1.08360922649123,0.279409075144879,0.9535,0.00470838348055891,1.25352196182493,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T3,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.319980541847063,-0.0105700631529363,0.00564989654614127,0.252671054860263,0.281490527903266,1.11405925802994,0.252828928068513,0.971,0.00375226598204339,1.16815861581254,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T3,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.331456897388028,-0.0115076596119732,0.00585535775026943,0.261859559243654,0.287545531233577,1.09809064089206,0.26204688470318,0.965,0.00410944035119139,1.19328629723672,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T3,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.183464351617665,-0.00898152338233572,0.00354648444007103,0.158603605782882,0.209672224460001,1.32198901421591,0.158818116024953,0.9555,0.00461084319837489,0.870119564320479,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T3,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.180469767649317,-0.008370347350682,0.00349973712046308,0.156513002094696,0.206841822741432,1.32156319266232,0.156697588939821,0.949,0.00491929873051028,0.85837366942879,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T4,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47641943600115,0.00840148563256913,0.00609372670937012,0.272519743169154,0.285763387419223,1.04859700840775,0.272581110630593,0.9565,0.00456112650559048,1.18589057182151,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T4,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.498689102845011,0.00920794681167443,0.00611463866444175,0.273454954230805,0.285276271712183,1.04322948733779,0.273541604645183,0.955,0.00463546114210874,1.1838690884902,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T4,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.330875983379974,0.000325378379974753,0.00581790900344084,0.260184800372035,0.297738516401422,1.14433478041642,0.260119949543578,0.968,0.00393547964039963,1.23558620527753,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T4,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.342359889787096,-0.000604667212904404,0.00601596968851697,0.269042343482043,0.302968880378357,1.12610110533987,0.268975754144226,0.9655,0.00408103847078167,1.2572917127026,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T4,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.183464351617665,-0.00898152338233572,0.00354648444007103,0.158603605782882,0.209672224460001,1.32198901421591,0.158818116024953,0.9555,0.00461084319837489,0.870119564320479,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T4,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.180469767649317,-0.008370347350682,0.00349973712046308,0.156513002094696,0.206841822741432,1.32156319266232,0.156697588939821,0.949,0.00491929873051028,0.85837366942879,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T5,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.481697183347077,0.0136792329784968,0.00641721820441167,0.286986722630273,0.325330551464964,1.13360837213396,0.287240873991607,0.9535,0.00470838348055891,1.35009049686902,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T5,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.503934964909374,0.0144538088760382,0.00643970484243421,0.287992355654349,0.325495478019499,1.13022263136096,0.288282916087493,0.9505,0.0048502448391808,1.35077492620698,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T5,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.321541171210818,-0.00900943378918133,0.00574680190299434,0.25700479416641,0.299844156286873,1.16668701554542,0.257098441048576,0.9695,0.00384511053157123,1.24432440827253,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T5,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.332642662176437,-0.0103218948235636,0.00593575636541445,0.265455094618876,0.305607181109602,1.15125754715077,0.265589373974629,0.9685,0.00390562094934979,1.268240406974,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T5,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.183458129810794,-0.00898774518920717,0.00389497563672246,0.174188605888339,0.225655260220705,1.29546510272525,0.174376830885581,0.962,0.00427527776875375,0.936447625409347,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T5,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.180506808467914,-0.00833330653208559,0.00385070846325459,0.17220891770742,0.223073882123052,1.29536777242889,0.172367419717445,0.9585,0.00445969449626317,0.925735154592286,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T6,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470871899084192,0.00285394871561196,0.00634981704760645,0.283972451262701,0.310094270332024,1.09198715915284,0.283915793718631,0.958,0.00448530935387962,1.28686139565925,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T6,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493076956985258,0.0035958009519216,0.00637105030455554,0.284922031381138,0.309668301507269,1.08685277865729,0.284873486777652,0.955,0.00463546114210874,1.28509366600806,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T6,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.332366455473703,0.0018158504737035,0.00591079399867781,0.264338743640828,0.3117659252529,1.1794182001429,0.264278889086622,0.974,0.00355837041354607,1.29379860279383,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T6,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.343500670100554,0.000536113100553007,0.00610069254298513,0.272831264718816,0.316835175395754,1.16128617342404,0.272763575236543,0.9705,0.00378350036342009,1.3148355033041,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T6,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.183458129810794,-0.00898774518920717,0.00389497563672246,0.174188605888339,0.225655260220705,1.29546510272525,0.174376830885581,0.962,0.00427527776875375,0.936447625409347,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-T6,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.180506808467914,-0.00833330653208559,0.00385070846325459,0.17220891770742,0.223073882123052,1.29536777242889,0.172367419717445,0.9585,0.00445969449626317,0.925735154592286,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U2,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.471088119913216,0.00307016954463533,0.00616258428863023,0.275599147728988,0.295868702563504,1.07354723336971,0.275547343890052,0.9485,0.00494205169944629,1.22782665769701,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U2,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.4920105284252,0.00252937239186422,0.00616311749580562,0.275622993478793,0.295251143322922,1.0712137604936,0.275565687707378,0.949,0.00491929873051028,1.22526384624814,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U2,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.322967242776235,-0.00758336222376452,0.00548705671921934,0.245388636411429,0.282548917152669,1.15143439926426,0.245444459035109,0.9755,0.00345685912353975,1.17255082939707,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U2,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.335974622709647,-0.00698993429035394,0.00569437962590128,0.254660398664102,0.289135103906392,1.13537521115626,0.254692661593967,0.9755,0.00345685912353975,1.19988287093687,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U2,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194084984668027,0.00163910966802566,0.00338604226459431,0.151428413566404,0.183310743473309,1.21054390755355,0.151399424812395,0.9525,0.00475624589355933,0.76072195378786,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U2,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191407419428663,0.00256730442866345,0.00334620313737076,0.149646753633682,0.180073792866135,1.20332575544496,0.149631363188647,0.951,0.00482695556225661,0.747288920112107,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U3,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.471088119913216,0.00307016954463533,0.00616258428863023,0.275599147728988,0.295868702563504,1.07354723336971,0.275547343890052,0.9485,0.00494205169944629,1.22782665769701,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U3,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.4920105284252,0.00252937239186422,0.00616311749580562,0.275622993478793,0.295251143322922,1.0712137604936,0.275565687707378,0.949,0.00491929873051028,1.22526384624814,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U3,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.323116279312163,-0.0074343256878364,0.00537135016313927,0.24021408191468,0.273897419729973,1.14022216161023,0.240269063647342,0.9655,0.00408103847078167,1.13664794723162,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U3,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337139569335396,-0.00582498766460475,0.00560453413296807,0.250642386070689,0.281975402318028,1.12501084408964,0.250647412461516,0.9655,0.00408103847078167,1.17017079799647,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U3,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193935948132099,0.00149007313209754,0.00358651589657043,0.160393866942302,0.221651777781622,1.38192177797769,0.160360686498803,0.973,0.00362429303451032,0.919833558359548,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U3,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190242472802913,0.00140235780291426,0.00355976256273224,0.159197421480563,0.219239315725454,1.37715368557161,0.159163795204702,0.973,0.00362429303451032,0.909822072867566,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U4,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.471088119913216,0.00307016954463533,0.00616258428863023,0.275599147728988,0.295868702563504,1.07354723336971,0.275547343890052,0.9485,0.00494205169944629,1.22782665769701,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U4,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.4920105284252,0.00252937239186422,0.00616311749580562,0.275622993478793,0.295251143322922,1.0712137604936,0.275565687707378,0.949,0.00491929873051028,1.22526384624814,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U4,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.306994474244254,-0.0235561307557457,0.00545713042496755,0.244050291846195,0.277890118613764,1.13865923499446,0.245123756445432,0.968,0.00393547964039963,1.15321726356417,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U4,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.320543452707925,-0.0224211042920756,0.00566900063382768,0.253525415634562,0.285035659255036,1.12428830277866,0.25445177288077,0.9665,0.00402354010791492,1.1828705699362,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U4,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.210057753200008,0.0176118782000068,0.00334925139931406,0.149783076052051,0.181294670075134,1.21038153878034,0.150777752471678,0.967,0.00399443362693637,0.752355443100161,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U4,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.206838589430384,0.0179984744303851,0.0033130627925305,0.148164672356469,0.177445141445943,1.19762112400875,0.149217086257754,0.965,0.00410944035119139,0.736380269553462,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U5,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.471088119913216,0.00307016954463533,0.00616258428863023,0.275599147728988,0.295868702563504,1.07354723336971,0.275547343890052,0.9485,0.00494205169944629,1.22782665769701,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U5,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.4920105284252,0.00252937239186422,0.00616311749580562,0.275622993478793,0.295251143322922,1.0712137604936,0.275565687707378,0.949,0.00491929873051028,1.22526384624814,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U5,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320582934953149,-0.00996767004684992,0.0055876199595254,0.249885961238668,0.289976346592475,1.16043472452427,0.250022252156731,0.965,0.00410944035119139,1.20337394716973,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U5,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.334955582677947,-0.00800897432205405,0.00581078722832571,0.259866304906478,0.297548370603404,1.14500558550862,0.259924748431589,0.9695,0.00384511053157123,1.23479711850481,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U5,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.196469292491112,0.00402341749111106,0.0037293517289095,0.16678167955696,0.232420401819994,1.39356074622463,0.166788514172381,0.9675,0.00396508196636589,0.964522312345587,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U5,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.192426459460363,0.00358634446036356,0.0036886613595005,0.164961950916398,0.229707085299279,1.39248526113572,0.164959694756348,0.967,0.00399443362693637,0.953262309763234,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U6,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.471088119913216,0.00307016954463533,0.00616258428863023,0.275599147728988,0.295868702563504,1.07354723336971,0.275547343890052,0.9485,0.00494205169944629,1.22782665769701,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U6,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.4920105284252,0.00252937239186422,0.00616311749580562,0.275622993478793,0.295251143322922,1.0712137604936,0.275565687707378,0.949,0.00491929873051028,1.22526384624814,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U6,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.305456122865761,-0.0250944821342388,0.00566614537241718,0.253397724462414,0.291875241379084,1.15184633957665,0.254574222168965,0.968,0.00393547964039963,1.21125417789017,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U6,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.31932273906892,-0.0236418179310808,0.00587079438836535,0.262549906686184,0.298771548681262,1.13796097836124,0.263546813354402,0.9675,0.00396508196636589,1.23987318987732,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U6,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.211596104578501,0.0191502295785,0.00354329083009238,0.158460783202764,0.197312569861453,1.24518234653034,0.159574422124086,0.9655,0.00408103847078167,0.81882818654196,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-U6,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.20805930306939,0.0192191880693903,0.00349853131526404,0.156459076846843,0.193848897436986,1.23897508117566,0.15759625692398,0.9645,0.00413761706783023,0.804454279131535,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + random forest
lowdim,50,LD-AC,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47119919531449,0.00318124494590942,0.0061963219757521,0.27710794296515,0.29599255253397,1.0681489291384,0.277056921891072,0.949,0.00491929873051028,1.22834062316202,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-AC,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492184259043745,0.00270310301040933,0.00620001572901947,0.277273132633109,0.295378667014425,1.06529855312478,0.277216984780916,0.9475,0.00498717104178311,1.22579305730209,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-AC,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.325128955348104,-0.00542164965189583,0.00519086851834286,0.232142697385565,0.249251925654977,1.07370134172688,0.232147972462434,0.9645,0.00413761706783023,1.03437151733144,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-AC,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338241964889636,-0.0047225921103652,0.0054238955221995,0.242563981809896,0.256912952901074,1.05915540709759,0.242549313553093,0.966,0.00405240669232495,1.06616404353174,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-AC,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191887129284749,-0.000558745715252424,0.00339110971137137,0.151655036675721,0.201384547032369,1.3279120261794,0.151618147729136,0.9595,0.00440793318914885,0.835726500140745,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-AC,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189001809147574,0.000161694147574679,0.0033415504813244,0.14943868052977,0.198474872217076,1.32813587160613,0.149401403687705,0.9535,0.00470838348055891,0.823651629522488,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T2,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.467360034463727,-0.00065791590485341,0.00633741253177491,0.283417704450155,0.310040093360547,1.093933401098,0.283347604986411,0.956,0.00458606585212206,1.2866365664386,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T2,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.48887244590177,-0.000608710131565735,0.00636417960674371,0.284614764433936,0.30914125424636,1.08617434117026,0.284544252937469,0.9455,0.00507591124823908,1.28290647056899,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T2,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.325672891579943,-0.00487771342005677,0.00557309543180856,0.24923640461235,0.292694058388947,1.17436318680728,0.249221825046698,0.97,0.00381444622455213,1.21465218972372,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T2,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338502511050112,-0.00446204594988879,0.0057965704361101,0.259230510630156,0.299581180832705,1.15565555961936,0.259204103491456,0.968,0.00393547964039963,1.24323308543186,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T2,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191457878209367,-0.000987996790633814,0.00373516708239028,0.167041750070884,0.216492815217004,1.29604015238786,0.167002906954546,0.957,0.00453602248671675,0.898424359927888,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T2,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188550021151767,-0.000290093848232598,0.00369324986251694,0.165167155009593,0.213635885499282,1.2934525964734,0.165126112876966,0.9555,0.00461084319837489,0.886568376391296,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T3,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.487828613786859,0.0198106634182785,0.00622449180635155,0.27836773608785,0.301543941697014,1.08325751372943,0.279002355870878,0.953,0.00473238840333293,1.25137835423184,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T3,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.510089015300243,0.0206078592669068,0.00624649067786347,0.279351555530429,0.301778322324978,1.08028151750208,0.28004099127636,0.9515,0.00480352734977121,1.25235101129414,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T3,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320376448559366,-0.0101741564406337,0.00562342544329703,0.251487231152281,0.280924960787858,1.11705456973182,0.251630121365076,0.9695,0.00384511053157123,1.16581156668231,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T3,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.331891628924953,-0.0110729280750483,0.00582879265164098,0.26067153191641,0.287173630277932,1.10166855646523,0.260841489153906,0.9665,0.00402354010791492,1.19174294404185,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T3,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182574383628739,-0.00987149137126182,0.00357621969749057,0.159933406921253,0.209272720995129,1.30849911237225,0.16019785155865,0.9595,0.00440793318914885,0.868461663367244,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T3,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179407679716279,-0.0094324352837204,0.00352146756676451,0.157484817196924,0.206514464248685,1.31132935812125,0.157727732973965,0.9535,0.00470838348055891,0.857015163170657,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T4,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.475940027367838,0.0079220769992572,0.00611997998620847,0.273693825402007,0.286214002182567,1.04574519268811,0.273740050434961,0.959,0.00443390347211123,1.18776057974729,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T4,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.498065795853735,0.00858463982039861,0.00614418410854508,0.274776266659615,0.285677854340683,1.03967441516546,0.27484166671355,0.9565,0.00456112650559048,1.18553561777251,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T4,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.332265034978387,0.00171442997838764,0.00578881302245984,0.258883588545125,0.297726534950104,1.15004020387414,0.258824537731536,0.973,0.00362429303451032,1.23553648340699,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T4,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.343914848371461,0.00095029137145991,0.0059817393005206,0.267511513992922,0.303189689038115,1.13337061464254,0.26744631604757,0.97,0.00381444622455213,1.25820804740226,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T4,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182574383628739,-0.00987149137126182,0.00357621969749057,0.159933406921253,0.209272720995129,1.30849911237225,0.16019785155865,0.9595,0.00440793318914885,0.868461663367244,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T4,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179407679716279,-0.0094324352837204,0.00352146756676451,0.157484817196924,0.206514464248685,1.31132935812125,0.157727732973965,0.9535,0.00470838348055891,0.857015163170657,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T5,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.482396135995584,0.0143781856270036,0.0063847918802229,0.285536573327342,0.323347502705389,1.13242061756726,0.285827047988974,0.9525,0.00475624589355933,1.34186103525506,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T5,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.50469372761898,0.0152125715856437,0.00641940726470694,0.287084620382814,0.32334641244298,1.12631046557566,0.287415714262395,0.9525,0.00475624589355933,1.34185651077092,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T5,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.32170437893854,-0.00884622606145962,0.00576003110387929,0.257596422015745,0.297233575082193,1.15387307306631,0.257683904022984,0.971,0.00375226598204339,1.23349074737019,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T5,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.332853901539344,-0.0101106554606569,0.00595418797865749,0.266279381421804,0.302955607103768,1.13773588283903,0.266404733384634,0.968,0.00393547964039963,1.25723662988974,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T5,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182253254884259,-0.010192620115742,0.00392529717689525,0.175544626388516,0.224570419340609,1.27927823232589,0.175796465837003,0.9605,0.00435544199823623,0.931945640101673,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T5,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179291911425704,-0.00954820357429503,0.00387786717416644,0.173423492183023,0.222005074509365,1.28013264935912,0.173642846033549,0.9545,0.00465992220965114,0.921299705798061,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T6,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.471154410756982,0.00313646038840106,0.00630528881646486,0.281981088227692,0.310127627196854,1.09981711591394,0.281928031303704,0.9605,0.00435544199823623,1.28699982343989,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T6,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493335584118903,0.00385442808556718,0.00633936335982299,0.283504948132713,0.309653187321027,1.09223203813738,0.283460270062299,0.9575,0.00451075104611194,1.2850309435889,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T6,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.332946104177142,0.00239549917714294,0.00591608792887066,0.264575495396415,0.310449666437751,1.17338783008836,0.264520190314811,0.9715,0.0037207358143249,1.28833625531448,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T6,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.34421204503942,0.00124748803941957,0.00611042430670313,0.273266482423105,0.315637797052049,1.15505492753165,0.273201005410115,0.97,0.00381444622455213,1.30986649834679,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T6,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182253254884259,-0.010192620115742,0.00392529717689525,0.175544626388516,0.224570419340609,1.27927823232589,0.175796465837003,0.9605,0.00435544199823623,0.931945640101673,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-T6,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179291911425704,-0.00954820357429503,0.00387786717416644,0.173423492183023,0.222005074509365,1.28013264935912,0.173642846033549,0.9545,0.00465992220965114,0.921299705798061,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U2,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47119919531449,0.00318124494590942,0.0061963219757521,0.27710794296515,0.29599255253397,1.0681489291384,0.277056921891072,0.949,0.00491929873051028,1.22834062316202,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U2,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492184259043745,0.00270310301040933,0.00620001572901947,0.277273132633109,0.295378667014425,1.06529855312478,0.277216984780916,0.9475,0.00498717104178311,1.22579305730209,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U2,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324082150788941,-0.00646845421105832,0.00549107064342416,0.245568144558998,0.282249959978261,1.14937530063249,0.24559194340454,0.977,0.00335193973692846,1.17131018587828,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U2,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337079871518164,-0.00588468548183721,0.00569687376180304,0.254771939812531,0.288896543891393,1.13394176809256,0.25477620859963,0.9755,0.00345685912353975,1.19889286982037,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U2,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192933933843911,0.000488058843910063,0.00338861058277813,0.151543272247341,0.183629186123359,1.21172773558465,0.151506167805754,0.9535,0.00470838348055891,0.762043460156365,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U2,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190163902519046,0.00132378751904669,0.00334171420674181,0.149446002553029,0.180197508780691,1.2057700152719,0.14941450076427,0.9525,0.00475624589355933,0.747802329257978,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U3,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47119919531449,0.00318124494590942,0.0061963219757521,0.27710794296515,0.29599255253397,1.0681489291384,0.277056921891072,0.949,0.00491929873051028,1.22834062316202,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U3,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492184259043745,0.00270310301040933,0.00620001572901947,0.277273132633109,0.295378667014425,1.06529855312478,0.277216984780916,0.9475,0.00498717104178311,1.22579305730209,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U3,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324181166798386,-0.00636943820161323,0.00538172031031015,0.240677848994895,0.273473225930404,1.13626254793479,0.240701960578462,0.966,0.00405240669232495,1.13488758376422,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U3,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338229344457785,-0.00473521254221616,0.00561316113846793,0.251028197485488,0.281804976867612,1.12260287764646,0.251010100578974,0.9675,0.00396508196636589,1.16946354876951,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U3,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192834917834466,0.000389042834464968,0.00358518820138288,0.160334490608446,0.220839849010617,1.37736957389868,0.16029487408697,0.9725,0.00365675744341896,0.916464132054724,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U3,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189014429579425,0.000174314579425643,0.00355555871821664,0.159009419838489,0.218255161217223,1.37259265167379,0.158969758083563,0.971,0.00375226598204339,0.905737926318676,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U4,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47119919531449,0.00318124494590942,0.0061963219757521,0.27710794296515,0.29599255253397,1.0681489291384,0.277056921891072,0.949,0.00491929873051028,1.22834062316202,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U4,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492184259043745,0.00270310301040933,0.00620001572901947,0.277273132633109,0.295378667014425,1.06529855312478,0.277216984780916,0.9475,0.00498717104178311,1.22579305730209,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U4,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.306480864366764,-0.0240697406332358,0.00549461221468272,0.245726528440625,0.278002196893603,1.13134792021765,0.246841423651385,0.9635,0.0041933131292571,1.15368237764532,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U4,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.319933388546913,-0.0230311684530876,0.00570373397036492,0.255078737666215,0.285432272932203,1.11899672839728,0.25605285498994,0.9665,0.00402354010791492,1.18451647854841,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U4,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.210535220266089,0.0180893452660876,0.003348174493948,0.149734915379974,0.18159679275359,1.21278856232538,0.150786468303895,0.964,0.00416557318985035,0.753609223156279,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U4,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.207310385490296,0.018470270490297,0.00330632515794644,0.147863356177719,0.177664902498143,1.20154788238815,0.14897580745233,0.964,0.00416557318985035,0.737292256782516,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U5,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47119919531449,0.00318124494590942,0.0061963219757521,0.27710794296515,0.29599255253397,1.0681489291384,0.277056921891072,0.949,0.00491929873051028,1.22834062316202,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U5,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492184259043745,0.00270310301040933,0.00620001572901947,0.277273132633109,0.295378667014425,1.06529855312478,0.277216984780916,0.9475,0.00498717104178311,1.22579305730209,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U5,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.321708973780547,-0.00884163121945255,0.00556585060623969,0.248912406163207,0.289215854238238,1.16191819723363,0.249007192047955,0.9665,0.00402354010791492,1.20021797704711,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U5,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336056938609407,-0.00690761839059375,0.00578963347150684,0.258920280141948,0.296548108902957,1.14532592325476,0.258947691252269,0.9685,0.00390562094934979,1.23064612865748,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U5,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.195307110852305,0.00286123585230429,0.0037142636566282,0.166106920451552,0.232529728283041,1.39987983433154,0.16609003563727,0.9705,0.00378350036342009,0.964976006651738,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U5,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191186835427802,0.00234672042780323,0.00367359906597579,0.164288344672032,0.229516994887488,1.39703760084546,0.164264031247699,0.9675,0.00396508196636589,0.952473452838022,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U6,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47119919531449,0.00318124494590942,0.0061963219757521,0.27710794296515,0.29599255253397,1.0681489291384,0.277056921891072,0.949,0.00491929873051028,1.22834062316202,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U6,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492184259043745,0.00270310301040933,0.00620001572901947,0.277273132633109,0.295378667014425,1.06529855312478,0.277216984780916,0.9475,0.00498717104178311,1.22579305730209,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U6,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.305736443247155,-0.0248141617528439,0.00566132801379772,0.253182285635511,0.291337182181182,1.15070128800638,0.254332384387514,0.9655,0.00408103847078167,1.20902128397176,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U6,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.319560368444798,-0.0234041885552024,0.00586272119833403,0.262188862652078,0.298272681347132,1.13762529166976,0.263166077298858,0.9645,0.00413761706783023,1.23780293842391,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U6,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.211279641385697,0.0188337663856957,0.00353111875753481,0.157916431569449,0.197717338000841,1.25203777742336,0.158996356298563,0.9625,0.00424816136699161,0.820507935388057,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-U6,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.207683405592411,0.0188432905924119,0.00348638666706856,0.155915951668284,0.194028015056798,1.24443979580485,0.157011778835171,0.961,0.00432891441356837,0.805197600025441,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + random forest
lowdim,50,LD-AC,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.467979046655404,-3.89037131762781e-05,0.00625404558805195,0.279689421385336,0.376444384154981,1.34593715518594,0.279619492993864,0.9695,0.00384511053157123,1.56220798618135,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-AC,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.489490274333969,9.11830063311214e-06,0.00624266076343295,0.279180276550136,0.373664284496267,1.33843367845924,0.279110472903377,0.9675,0.00396508196636589,1.55067083999979,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-AC,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324438834817525,-0.00611177018247439,0.00517221250684654,0.231308375187669,0.250397665890202,1.08252745144678,0.23133129140803,0.9675,0.00396508196636589,1.03912622910533,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-AC,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337338037909765,-0.00562651909023567,0.00540368021741896,0.241659925896393,0.258049292815607,1.06781996170205,0.241665011413383,0.9665,0.00402354010791492,1.07087974487893,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-AC,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193464501976043,0.00101862697604145,0.00338309317810993,0.151296526409392,0.217450755640345,1.43724883049824,0.151262127398144,0.962,0.00427527776875375,0.90239972054587,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-AC,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190865279996555,0.00202516499655567,0.00333799242513831,0.149279559419773,0.21464023897434,1.4378407854941,0.149255974622105,0.96,0.00438178046004133,0.890736346709691,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T2,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.468240971556231,0.000223021187650371,0.00625796783880985,0.279864829771725,0.406273833182994,1.45167877476558,0.279794943700088,0.9765,0.0033873108803297,1.68599733052117,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T2,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.48955422839188,7.3072358543597e-05,0.00626758463579157,0.280294906007264,0.402543263077552,1.43614191499834,0.280224833046652,0.975,0.00349106001094224,1.67051582340608,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T2,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324904126356926,-0.00564647864307385,0.00566806956931306,0.253483777163639,0.353754029923144,1.39556871797273,0.253483295294916,0.982,0.002972877394041,1.46804519857641,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T2,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337484179197106,-0.00548037780289452,0.00588854064700548,0.263343543499497,0.357218076888499,1.35647174842994,0.263334732864433,0.978,0.00327993902382346,1.48242066029549,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T2,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.19292573021886,0.000479855218858747,0.00373627953432097,0.167091500433659,0.283621536693339,1.69740253667748,0.167050411533297,0.9795,0.00316857617866448,1.17700209732163,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T2,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190321992392983,0.00148187739298347,0.00369648995000652,0.165312056127188,0.279238911110029,1.68916240988007,0.165277366338092,0.9775,0.00331615364541512,1.15881462269093,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T3,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.482398724846438,0.0143807744778572,0.00631643542120703,0.282479579546129,0.381633218805912,1.3510117064713,0.282774861292001,0.9645,0.00413761706783023,1.58374115089798,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T3,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.505543547970454,0.0160623919371174,0.00631965955591711,0.282623767233736,0.379809831173127,1.34387081062088,0.283009286319774,0.963,0.00422084114839685,1.57617426760329,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T3,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320148072216999,-0.0104025327830005,0.00564908987240565,0.252634979314093,0.294413828148904,1.1653723840944,0.25278594352722,0.9745,0.00352489361541593,1.22178906881259,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T3,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.331440994160748,-0.0115235628392533,0.00584586412204629,0.261434991282453,0.299710854444624,1.14640681025295,0.261623533039429,0.969,0.0038754999677461,1.24377121844875,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T3,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.1839901474697,-0.00845572753030082,0.00359954815343564,0.160976687187319,0.235175726273459,1.4609303395578,0.16115842019256,0.9615,0.00430219420761081,0.975956643808353,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T3,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.181012559015949,-0.00782755598405006,0.00355283799004739,0.158887745175794,0.232121627504683,1.46091586388783,0.159040760630562,0.959,0.00443390347211123,0.963282427674466,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T4,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.471638366856809,0.00362041648822888,0.00618340080078957,0.276530090453842,0.367285784880065,1.32819464340128,0.276484653998183,0.967,0.00399443362693637,1.52420068010445,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T4,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494612354891648,0.00513119885831151,0.00619564380816227,0.27707761438853,0.364799174163804,1.31659562238134,0.277055856452746,0.9665,0.00402354010791492,1.51388148480503,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T4,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.330908430206627,0.000357825206627778,0.00581094769521368,0.25987348120387,0.31374887727659,1.20731394301235,0.259808751120474,0.9705,0.00378350036342009,1.30202766296318,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T4,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.342372187239553,-0.000592369760447441,0.00600455812147788,0.26853200268946,0.318074178423606,1.1844926311872,0.268465514828461,0.9675,0.00396508196636589,1.31997724669697,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T4,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.1839901474697,-0.00845572753030082,0.00359954815343564,0.160976687187319,0.235175726273459,1.4609303395578,0.16115842019256,0.9615,0.00430219420761081,0.975956643808353,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T4,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.181012559015949,-0.00782755598405006,0.00355283799004739,0.158887745175794,0.232121627504683,1.46091586388783,0.159040760630562,0.959,0.00443390347211123,0.963282427674466,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T5,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.481703254205133,0.0136853038365525,0.00630906031001075,0.282149754546599,0.421521281410544,1.49396295626026,0.28241099003015,0.973,0.00362429303451032,1.74927277409947,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T5,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.503646951904878,0.0141657958715418,0.00633319602600244,0.28322913657946,0.418607351048607,1.47798124198697,0.283512441011531,0.9735,0.00359150038284837,1.73718024337195,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T5,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.318859009722007,-0.0116915952779929,0.00582909559149427,0.260685079798511,0.365034540550583,1.4002893484841,0.26088201523732,0.98,0.00313049516849971,1.51485823267159,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T5,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.329761286022317,-0.0132032709776834,0.00601642570936404,0.269062737354308,0.367693893889713,1.36657308070692,0.269319300494389,0.9775,0.00331615364541512,1.52589429324079,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T5,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.187747570902836,-0.00469830409716537,0.0039209092984684,0.175348394499727,0.293152554554741,1.67182913417093,0.175367499797695,0.976,0.00342227994179319,1.2165549047116,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T5,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.184929441608052,-0.00391067339194725,0.00387528608658667,0.173308062437339,0.289297282759371,1.66926615352341,0.173308857332538,0.9755,0.00345685912353975,1.20055589757766,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T6,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.471669857747185,0.00365190737860416,0.00625162547551088,0.279581190662235,0.405360725280044,1.44988553886575,0.27953514229615,0.9775,0.00331615364541512,1.68220802055063,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T6,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493344925138684,0.00386376910534831,0.00627231473198839,0.280506442339988,0.402208458465518,1.43386531557097,0.280462922636557,0.977,0.00335193973692846,1.66912641646911,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T6,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328892406179955,-0.00165819882004456,0.00600180173939004,0.268408733535052,0.373875677627224,1.39293409980789,0.26834674627634,0.981,0.00305278561317365,1.55154810116055,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T6,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340063312788511,-0.00290124421148989,0.00619376448093822,0.276993568320031,0.375930251522252,1.35718043491866,0.276939508539669,0.9775,0.00331615364541512,1.56007438520705,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T6,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.187747570902836,-0.00469830409716537,0.0039209092984684,0.175348394499727,0.293152554554741,1.67182913417093,0.175367499797695,0.976,0.00342227994179319,1.2165549047116,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-T6,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.184929441608052,-0.00391067339194725,0.00387528608658667,0.173308062437339,0.289297282759371,1.66926615352341,0.173308857332538,0.9755,0.00345685912353975,1.20055589757766,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U2,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.467979046655404,-3.89037131762781e-05,0.00625404558805195,0.279689421385336,0.376444384154981,1.34593715518594,0.279619492993864,0.9695,0.00384511053157123,1.56220798618135,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U2,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.489490274333969,9.11830063311214e-06,0.00624266076343295,0.279180276550136,0.373664284496267,1.33843367845924,0.279110472903377,0.9675,0.00396508196636589,1.55067083999979,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U2,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.323453131157724,-0.00709747384227509,0.00553428767743881,0.247500869075852,0.348077582773104,1.40636913346122,0.247540756216319,0.9865,0.00258047960658479,1.44448848888917,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U2,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336442580438324,-0.00652197656167711,0.00573070231064943,0.256284798508545,0.351400421968765,1.37113252137367,0.256303712762541,0.984,0.00280570846668003,1.45827795194601,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U2,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194450205635843,0.00200433063584216,0.00362752770410102,0.162227970732672,0.27643273066029,1.70397699861395,0.162199793070443,0.975,0.00349106001094224,1.14716924373518,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U2,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191760737467996,0.00292062246799711,0.00358102620962278,0.160148360678499,0.271015749251544,1.69227925970228,0.160134954694149,0.975,0.00349106001094224,1.12468929191776,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U3,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.467979046655404,-3.89037131762781e-05,0.00625404558805195,0.279689421385336,0.376444384154981,1.34593715518594,0.279619492993864,0.9695,0.00384511053157123,1.56220798618135,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U3,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.489490274333969,9.11830063311214e-06,0.00624266076343295,0.279180276550136,0.373664284496267,1.33843367845924,0.279110472903377,0.9675,0.00396508196636589,1.55067083999979,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U3,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.322035097744591,-0.00851550725540858,0.00537778575890739,0.240501890506945,0.288171737672135,1.19820986464892,0.240592503253037,0.966,0.00405240669232495,1.19588499372547,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U3,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.335982498568017,-0.00698205843198395,0.00560819163648224,0.250805954600401,0.295223766179325,1.17710030708678,0.250840435714688,0.9695,0.00384511053157123,1.22515023373546,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U3,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.195868239048977,0.00342236404897564,0.00364726338802572,0.163110577349434,0.248700138028676,1.52473335616907,0.163105703421823,0.973,0.00362429303451032,1.03208165175563,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U3,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.192220819338303,0.00338070433830395,0.0036106666364924,0.161473920865751,0.2456134817099,1.52107213594016,0.161468942425538,0.973,0.00362429303451032,1.01927232492076,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U4,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.467979046655404,-3.89037131762781e-05,0.00625404558805195,0.279689421385336,0.376444384154981,1.34593715518594,0.279619492993864,0.9695,0.00384511053157123,1.56220798618135,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U4,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.489490274333969,9.11830063311214e-06,0.00624266076343295,0.279180276550136,0.373664284496267,1.33843367845924,0.279110472903377,0.9675,0.00396508196636589,1.55067083999979,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U4,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.306444301934946,-0.0241063030650536,0.00547618835165393,0.244902588237814,0.294953184444535,1.20436940485953,0.246025207924273,0.971,0.00375226598204339,1.22402734556182,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U4,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.319824652949994,-0.0231399040500066,0.00568791273779358,0.254371190635868,0.30102101793665,1.18339273085198,0.255358190457326,0.969,0.0038754999677461,1.24920827092342,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U4,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.211459034858622,0.0190131598586206,0.00342383361335742,0.153118494062319,0.208899835221026,1.36430178797347,0.154256445035888,0.966,0.00405240669232495,0.866914223270496,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U4,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.208378664956326,0.0195385499563266,0.00337969186775876,0.151144415186236,0.204304902454733,1.35171982506263,0.152364585318453,0.9625,0.00424816136699161,0.847845694251042,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U5,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.467979046655404,-3.89037131762781e-05,0.00625404558805195,0.279689421385336,0.376444384154981,1.34593715518594,0.279619492993864,0.9695,0.00384511053157123,1.56220798618135,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U5,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.489490274333969,9.11830063311214e-06,0.00624266076343295,0.279180276550136,0.373664284496267,1.33843367845924,0.279110472903377,0.9675,0.00396508196636589,1.55067083999979,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U5,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.322509732623534,-0.00804087237646531,0.00560700858786533,0.25075304705784,0.365461832046324,1.45745719278149,0.250819272967732,0.98,0.00313049516849971,1.51663145128016,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U5,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336912370418902,-0.00605218658109862,0.00582281184739566,0.260404062219357,0.369142035991419,1.41757403031779,0.260409292163212,0.9805,0.00309190475273738,1.53190394367425,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U5,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.195393604170033,0.00294772917003237,0.00391845419850903,0.175238599091713,0.326383876883975,1.86251133355134,0.175219580628365,0.9775,0.00331615364541512,1.35446169604448,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U5,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191290947487418,0.00245083248741863,0.00387625318589722,0.173351312433326,0.321450949250529,1.85433236552024,0.173325297528886,0.974,0.00355837041354607,1.33399052083617,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U6,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.467979046655404,-3.89037131762781e-05,0.00625404558805195,0.279689421385336,0.376444384154981,1.34593715518594,0.279619492993864,0.9695,0.00384511053157123,1.56220798618135,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U6,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.489490274333969,9.11830063311214e-06,0.00624266076343295,0.279180276550136,0.373664284496267,1.33843367845924,0.279110472903377,0.9675,0.00396508196636589,1.55067083999979,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U6,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.308656358047704,-0.0218942469522955,0.00566020664618051,0.253132136551114,0.358070214328206,1.4145584958388,0.254014170205646,0.982,0.002972877394041,1.48595694870798,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U6,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.322409573841812,-0.0205549831581891,0.00585431457611255,0.261812907077111,0.361928676747104,1.38239432420536,0.262553294867242,0.9795,0.00316857617866448,1.50196919662268,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U6,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.209246978745864,0.0168011037458626,0.00378480806172706,0.169261762156218,0.289184841193992,1.70850662021994,0.170051452340882,0.9795,0.00316857617866448,1.20008927589646,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-U6,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.205793744064508,0.0169536290645091,0.00374038176521267,0.167274957776324,0.283636764816314,1.69563196181216,0.168090292943341,0.977,0.00335193973692846,1.17706529256727,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD Gaussian + Super Learner
lowdim,50,LD-AC,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469568113588431,0.00155016321985052,0.00633369752486832,0.283251564290554,0.376482784150175,1.32914635473641,0.283184985397739,0.965,0.00410944035119139,1.56236734246793,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-AC,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490701661251903,0.00122050521856685,0.00631374814027195,0.282359400689219,0.372481726738927,1.31917593616407,0.282291440491888,0.968,0.00393547964039963,1.54576333905039,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-AC,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324530086834621,-0.00602051816537795,0.00519886723848863,0.232500411025144,0.250722966383193,1.07837644362736,0.232520234700718,0.968,0.00393547964039963,1.04047619486242,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-AC,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337563309995121,-0.00540124700487937,0.00542924435925434,0.242803189075,0.25811332212333,1.06305573294427,0.242802564648492,0.9655,0.00408103847078167,1.07114546034736,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-AC,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192715390061924,0.000269515061922961,0.00340309778379534,0.152191159572905,0.217475845146298,1.4289650315866,0.152153345727224,0.9605,0.00435544199823623,0.902503839582357,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-AC,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.18984894020342,0.00100882520342047,0.00336414884902449,0.150449310256929,0.213828426949375,1.42126558496155,0.150415076330793,0.957,0.00453602248671675,0.887367404889709,TRUE,TRUE,TRUE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T2,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.466330382568878,-0.00168756779970264,0.00633796183041686,0.283442269832222,0.411378982410607,1.45136779582705,0.283376425364844,0.979,0.00320616593457045,1.70718320878026,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T2,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.487600423532151,-0.001880732501185,0.00636880461662058,0.284821601163562,0.407356546228353,1.43021647432711,0.284756597767061,0.978,0.00327993902382346,1.69049048551935,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T2,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324913321248169,-0.00563728375183018,0.00565490686279445,0.252895123032769,0.360048240524291,1.42370574887535,0.252894729581759,0.9785,0.00324328151722911,1.49416556716656,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T2,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337830180456373,-0.00513437654362737,0.00588008209488372,0.262965265548787,0.361999256569089,1.37660483719637,0.26294964792179,0.978,0.00327993902382346,1.50226209609524,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T2,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191959573007524,-0.000486301992477362,0.00381974489162647,0.170824184687687,0.291427616895766,1.70600911942635,0.17078216567547,0.9775,0.00331615364541512,1.20939657933888,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T2,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189124559027034,0.000284444027034881,0.00376846090923566,0.168530695272032,0.285146599947747,1.69195646815247,0.168488797430733,0.9775,0.00331615364541512,1.18333096314019,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T3,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.484679234622711,0.0166612842541301,0.00633362095671405,0.283248140058597,0.380471239122918,1.3432435568481,0.28366704511668,0.966,0.00405240669232495,1.57891904697783,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T3,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.507349725604216,0.0178685695708798,0.0063322132053967,0.283185183505777,0.37801202297412,1.33485805399281,0.283677699179247,0.968,0.00393547964039963,1.56871353649844,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T3,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.319661244930497,-0.0108893600695023,0.00564459005570986,0.252433741393731,0.298460626859766,1.18233254085572,0.252605444438285,0.9715,0.0037207358143249,1.23858289422392,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T3,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.331023490512532,-0.0119410664874686,0.00584177267456061,0.261252016188366,0.303677253046432,1.1623919978764,0.261459516413847,0.968,0.00393547964039963,1.26023139114074,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T3,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.185087706919859,-0.00735816808014208,0.00361796122470154,0.161800144767821,0.240454074505434,1.48611779581829,0.161926958351474,0.961,0.00432891441356837,0.997861281276508,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T3,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.181906293498095,-0.00693382150190392,0.00357605242983727,0.159925926484389,0.236645026322555,1.47971646326936,0.160036219936393,0.957,0.00453602248671675,0.982054097688419,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T4,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47377887063028,0.0057609202616996,0.00625210254805842,0.279602525995165,0.367338344937609,1.31378764776954,0.279591974060178,0.9725,0.00365675744341896,1.5244187992878,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T4,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496176402231973,0.00669524619863738,0.00625287621512142,0.279637125438062,0.364746061840745,1.30435492522445,0.279647366846107,0.9715,0.0037207358143249,1.5136610737729,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T4,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.330561608922928,1.10039229281656e-05,0.0058000022684644,0.259383986838788,0.31593351055195,1.2180147063138,0.259319132967771,0.9725,0.00365675744341896,1.31109368092837,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T4,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.342196813884775,-0.000767743115226193,0.00598845520528906,0.267811858384776,0.320557828734429,1.1969515863404,0.267745997776349,0.9685,0.00390562094934979,1.33028415659858,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T4,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.185087706919859,-0.00735816808014208,0.00361796122470154,0.161800144767821,0.240454074505434,1.48611779581829,0.161926958351474,0.961,0.00432891441356837,0.997861281276508,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T4,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.181906293498095,-0.00693382150190392,0.00357605242983727,0.159925926484389,0.236645026322555,1.47971646326936,0.160036219936393,0.957,0.00453602248671675,0.982054097688419,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T5,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.482369351966212,0.0143514015976319,0.00635896453486193,0.284381539329232,0.422512431650398,1.48572383652952,0.28467241912262,0.9795,0.00316857617866448,1.75338595226171,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T5,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.504462896953406,0.0149817409200703,0.00640059503379544,0.286243311840283,0.420553989849289,1.46921857193976,0.286563637814541,0.9765,0.0033873108803297,1.74525860715858,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T5,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.318245472558058,-0.0123051324419413,0.00579857455396816,0.259320137505467,0.370375068766574,1.42825417389256,0.259547156666009,0.9845,0.00276222283677476,1.53702091109267,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T5,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.329157438228542,-0.0138071187714585,0.00599981679305359,0.268319964036252,0.372423778341365,1.38798385606167,0.268607970521417,0.9855,0.00267298989897081,1.54552285877424,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T5,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.186884847509275,-0.00556102749072648,0.00400777875035885,0.179233314491631,0.301519279933754,1.68227252165129,0.179274771677157,0.979,0.00320616593457045,1.25127601028639,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T5,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.184128949634606,-0.00471116536539296,0.00394869714085599,0.176591104590261,0.296273954491057,1.67773996985008,0.176609798964832,0.9765,0.0033873108803297,1.22950841421746,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T6,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.471823503702743,0.00380555333416201,0.00630317674151798,0.281886633364597,0.408309149256355,1.44848708994385,0.281841846198841,0.979,0.00320616593457045,1.69444369646005,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T6,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493613531905951,0.00413237587261451,0.0063346350371919,0.28329349111626,0.40603540702362,1.43326768795047,0.283252804113457,0.9765,0.0033873108803297,1.68500788489263,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T6,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328791320821528,-0.00175928417847136,0.00596610949611796,0.266812527890536,0.380147544827155,1.42477397082013,0.266751617910068,0.9825,0.00293204280323463,1.57757574678474,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T6,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340006803275998,-0.00295775372400277,0.00616925624211942,0.275897526559879,0.381796383146097,1.38383401948779,0.275844401332291,0.982,0.002972877394041,1.58441826721589,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T6,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.186884847509275,-0.00556102749072648,0.00400777875035885,0.179233314491631,0.301519279933754,1.68227252165129,0.179274771677157,0.979,0.00320616593457045,1.25127601028639,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-T6,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.184128949634606,-0.00471116536539296,0.00394869714085599,0.176591104590261,0.296273954491057,1.67773996985008,0.176609798964832,0.9765,0.0033873108803297,1.22950841421746,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U2,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469568113588431,0.00155016321985052,0.00633369752486832,0.283251564290554,0.376482784150175,1.32914635473641,0.283184985397739,0.965,0.00410944035119139,1.56236734246793,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U2,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490701661251903,0.00122050521856685,0.00631374814027195,0.282359400689219,0.372481726738927,1.31917593616407,0.282291440491888,0.968,0.00393547964039963,1.54576333905039,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U2,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.323906782756677,-0.00664382224332264,0.0055850211430849,0.249769738634228,0.352303221299529,1.41051203090481,0.249795656988353,0.9855,0.00267298989897081,1.4620244823335,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U2,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336770488244024,-0.00619406875597691,0.00577779358781946,0.258390784446534,0.354310843956036,1.37122089982799,0.258400427778101,0.9865,0.00258047960658479,1.47035592325611,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U2,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193338694139869,0.000892819139867655,0.0035737568843194,0.15982326656792,0.279304916829426,1.74758608572632,0.159785800133143,0.973,0.00362429303451032,1.1590885400777,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U2,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190641761954517,0.00180164695451802,0.00355324931767538,0.158906140306538,0.272463767124467,1.71462076039901,0.158876624391873,0.9715,0.0037207358143249,1.13069842681373,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U3,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469568113588431,0.00155016321985052,0.00633369752486832,0.283251564290554,0.376482784150175,1.32914635473641,0.283184985397739,0.965,0.00410944035119139,1.56236734246793,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U3,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490701661251903,0.00122050521856685,0.00631374814027195,0.282359400689219,0.372481726738927,1.31917593616407,0.282291440491888,0.968,0.00393547964039963,1.54576333905039,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U3,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.322371703055605,-0.00817890194439402,0.00539600209682441,0.241316549904616,0.291222181839079,1.20680567476284,0.241394811162655,0.9685,0.00390562094934979,1.20854404361327,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U3,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336456610516196,-0.00650794648380473,0.00562891638172829,0.251732793384132,0.298571665753964,1.1860658348885,0.251753982953163,0.9685,0.00390562094934979,1.23904369495464,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U3,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.19487377384094,0.00242789884093904,0.00363868575378188,0.162726973884327,0.249888197300724,1.53562861359639,0.162704402793279,0.9765,0.0033873108803297,1.03701198346191,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U3,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190955639682345,0.00211552468234584,0.00361243127598039,0.161552837942769,0.246881770027803,1.52817971613264,0.161526298887582,0.9755,0.00345685912353975,1.02453559945057,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U4,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469568113588431,0.00155016321985052,0.00633369752486832,0.283251564290554,0.376482784150175,1.32914635473641,0.283184985397739,0.965,0.00410944035119139,1.56236734246793,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U4,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490701661251903,0.00122050521856685,0.00631374814027195,0.282359400689219,0.372481726738927,1.31917593616407,0.282291440491888,0.968,0.00393547964039963,1.54576333905039,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U4,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.307223491865302,-0.0233271131346976,0.00550922513322111,0.246380038024655,0.297918114165634,1.20918121676652,0.247420544382759,0.968,0.00393547964039963,1.23633151872451,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U4,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.320578776882727,-0.0223857801172735,0.00572361016946892,0.255967628312832,0.304223044949397,1.18852156014662,0.256880887148466,0.968,0.00393547964039963,1.2624963750414,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U4,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.210021985031244,0.0175761100312426,0.00340254547521949,0.152166459582502,0.212258825404749,1.39491203243554,0.153140372697707,0.971,0.00375226598204339,0.880853709450627,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U4,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.206833473315814,0.0179933583158146,0.00336208564603656,0.150357041014281,0.208220831596564,1.38484257333042,0.151392526586223,0.9655,0.00408103847078167,0.864096423538505,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U5,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469568113588431,0.00155016321985052,0.00633369752486832,0.283251564290554,0.376482784150175,1.32914635473641,0.283184985397739,0.965,0.00410944035119139,1.56236734246793,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U5,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490701661251903,0.00122050521856685,0.00631374814027195,0.282359400689219,0.372481726738927,1.31917593616407,0.282291440491888,0.968,0.00393547964039963,1.54576333905039,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U5,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.323304824464713,-0.00724578053528584,0.00567129341401261,0.253627951881581,0.368326649213132,1.45223208436073,0.253668042414143,0.9815,0.00301311715670002,1.52852016697181,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U5,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.33782111240092,-0.00514344459908076,0.00588262530377171,0.263079001307878,0.371373582573899,1.41164281728166,0.263063510717526,0.98,0.00313049516849971,1.54116464735166,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U5,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193940652431832,0.00149477743183085,0.00385273125788828,0.172299379833529,0.328221402640522,1.90494825319534,0.172262785047857,0.981,0.00305278561317365,1.36208725119292,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U5,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189591137797621,0.000751022797621861,0.00384046486968264,0.171750810276205,0.322646810231131,1.87857518524809,0.171709509624133,0.979,0.00320616593457045,1.33895322888254,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U6,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469568113588431,0.00155016321985052,0.00633369752486832,0.283251564290554,0.376482784150175,1.32914635473641,0.283184985397739,0.965,0.00410944035119139,1.56236734246793,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U6,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490701661251903,0.00122050521856685,0.00631374814027195,0.282359400689219,0.372481726738927,1.31917593616407,0.282291440491888,0.968,0.00393547964039963,1.54576333905039,TRUE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U6,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.308829369602451,-0.0217212353975479,0.00575590661610709,0.257411969315125,0.363128561558158,1.41069027413257,0.258262663877133,0.9815,0.00301311715670002,1.5069486031784,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U6,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.322678781351192,-0.020285775648809,0.00594140307812011,0.265707623288061,0.366499993529764,1.37933563589341,0.266414627031864,0.9795,0.00316857617866448,1.52093972158154,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U6,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.208416107294094,0.0159702322940929,0.00370156450108674,0.165538996950601,0.292492113337061,1.76690760923448,0.166266371377927,0.981,0.00305278561317365,1.21381413718234,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,50,LD-U6,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.204733468847349,0.0158933538473502,0.00368355696144425,0.164733675295638,0.286417877404783,1.73867229569646,0.165457589372738,0.977,0.00335193973692846,1.18860664230988,FALSE,FALSE,FALSE,cluster_if_t,167.017159,LD residual bootstrap + Super Learner
lowdim,75,LD-AC,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473909375911855,0.00589142554327423,0.00475942600552608,0.212848001644732,0.222578197569171,1.04571429306008,0.212876322222989,0.953,0.00473238840333293,0.905701950568824,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-AC,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49372990450822,0.0042487484748843,0.00476749148147342,0.213208700694515,0.222488977141138,1.04352672483061,0.213197732024569,0.9505,0.0048502448391808,0.905338900114724,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-AC,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.327184438618187,-0.00336616638181228,0.00422340059553846,0.188876216556742,0.190196143821177,1.00698831906154,0.188858992754671,0.9605,0.00435544199823623,0.773934825292019,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-AC,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.339568582179134,-0.00339597482086719,0.00438639791017202,0.196165678070153,0.196179007182461,1.00006794823865,0.196146030831828,0.9595,0.00440793318914885,0.798279936697721,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-AC,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191352765137663,-0.00109310986233857,0.00246042659354377,0.110033622336242,0.130326696479678,1.18442612096713,0.110011541369912,0.9575,0.00451075104611194,0.53031763444015,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-AC,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.18845499847094,-0.00038511652905931,0.00242659437163854,0.108520599376043,0.128014648234736,1.17963454837862,0.108494149351161,0.9565,0.00456112650559048,0.520909585367408,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T2,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.476085957002584,0.00806800663400386,0.00467369267383506,0.209013890492759,0.212870821371269,1.01845298831296,0.209117325314657,0.952,0.00477995815881269,0.866201273263658,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T2,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496399118132037,0.00691796209870088,0.00467480024548143,0.209063422602583,0.212972496010957,1.0186980264635,0.209125606066235,0.9515,0.00480352734977121,0.866615001654374,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T2,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324976675746225,-0.00557392925377466,0.00432460202439478,0.193402082043599,0.206135564457221,1.06583942778212,0.193434050372357,0.967,0.00399443362693637,0.838794566806077,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T2,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336861033351808,-0.00610352364819258,0.00449049937727408,0.200821237210107,0.212160330482613,1.05646361624913,0.20086377904158,0.9655,0.00408103847078167,0.863310186037934,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T2,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192047988977776,-0.00039788602222542,0.00249846866236411,0.111734915373982,0.131997270262146,1.18134309065653,0.111707686759958,0.9575,0.00451075104611194,0.537115433819762,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T2,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189128837887516,0.000288722887517011,0.00246324754357517,0.110159779056869,0.129738399382548,1.1777292991444,0.110132614126348,0.9555,0.00461084319837489,0.527923770916216,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T3,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.484840961029517,0.016823010660936,0.00483300333044885,0.21613847964733,0.229052641167627,1.05974947885896,0.216738317218634,0.9535,0.00470838348055891,0.932047371009866,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T3,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.505979013366085,0.0164978573327492,0.00485864040415293,0.21728500443826,0.229494976191023,1.05619334746238,0.217856250917272,0.951,0.00482695556225661,0.933847294353079,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T3,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.325685751276613,-0.0048648537233861,0.00446333289939762,0.199606315385286,0.206079281438151,1.03242866359399,0.199615697285733,0.961,0.00432891441356837,0.838565543295637,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T3,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.33648097442626,-0.00648358257374103,0.004589382338309,0.205243417663917,0.210433592659599,1.02528789987399,0.20529450773732,0.963,0.00422084114839685,0.856283847288206,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T3,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182288153887897,-0.0101577211121041,0.00254321688424662,0.113736116694013,0.135291171825894,1.18951812105446,0.114160481720712,0.96,0.00438178046004133,0.550518781963691,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T3,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179433807829148,-0.00940630717085129,0.00250642683821026,0.11209081581736,0.133075002595884,1.18720701268438,0.112456869197477,0.956,0.00458606585212206,0.541500878070445,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T4,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.475309056001471,0.00729110563289003,0.00468959428759399,0.209725032279097,0.21594972711317,1.02968026642518,0.209799325764494,0.9495,0.00489641450451246,0.8787297732089,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T4,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496261830059954,0.00678067402661826,0.00470564366632872,0.210442782316047,0.216014322118199,1.02647531904318,0.21049940400595,0.9495,0.00489641450451246,0.878992619357761,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T4,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.335217656304659,0.00466705130465986,0.00457166123439048,0.204450905803954,0.215853714481763,1.05577284499166,0.204453061032345,0.9675,0.00396508196636589,0.878339084325198,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T4,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.346198157732391,0.00323360073238989,0.00469894097835084,0.210143028997037,0.2202102670227,1.04790659996533,0.210115370126576,0.9625,0.00424816136699161,0.896066508561599,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T4,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182288153887897,-0.0101577211121041,0.00254321688424662,0.113736116694013,0.135291171825894,1.18951812105446,0.114160481720712,0.96,0.00438178046004133,0.550518781963691,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T4,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179433807829148,-0.00940630717085129,0.00250642683821026,0.11209081581736,0.133075002595884,1.18720701268438,0.112456869197477,0.956,0.00458606585212206,0.541500878070445,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T5,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.48500328082066,0.0169853304520795,0.0048507173556636,0.216930674938037,0.228890374623846,1.05513143629514,0.217540547302736,0.957,0.00453602248671675,0.931387085650296,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T5,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.506093212726653,0.016612056693317,0.00488084836561538,0.218278174667695,0.229623963218292,1.05197857535629,0.218854973174188,0.951,0.00482695556225661,0.934372160685325,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T5,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324189372983165,-0.00636123201683433,0.00446773441849606,0.199803157303454,0.207676292695646,1.03940445936114,0.199854462773205,0.9615,0.00430219420761081,0.845064006428097,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T5,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.334817421660689,-0.00814713533931147,0.00459987149052828,0.20571250681169,0.212240766626604,1.03173487074799,0.205822380841485,0.962,0.00427527776875375,0.863637492006372,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T5,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.183434432872183,-0.00901144212781835,0.00258901614791281,0.115784322031554,0.136472255357524,1.17867646468002,0.11610560844729,0.958,0.00448530935387962,0.555324776755926,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T5,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.180810692187464,-0.00802942281253475,0.0025511964400425,0.11409297327781,0.134325672703738,1.17733519291029,0.114346707774198,0.9545,0.00465992220965114,0.546590030415881,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T6,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47476862018034,0.00675066981175977,0.00470462049221209,0.210397024578495,0.215613790155983,1.02479486384344,0.210452716875824,0.9505,0.0048502448391808,0.877362798542398,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T6,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495721695767094,0.00624053973375775,0.00472408541026645,0.211267522177415,0.215800214470653,1.02145475199653,0.211306869931363,0.9495,0.00489641450451246,0.878121385265061,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T6,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.334424033623485,0.00387342862348542,0.00458254530771624,0.204937656360524,0.216911338102646,1.05842597185291,0.20492302633513,0.9675,0.00396508196636589,0.882642703398687,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T6,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.345188938620249,0.00222438162024778,0.0047146475526627,0.210845448354136,0.221363245163989,1.04988391683081,0.210804466422568,0.964,0.00416557318985035,0.900758138572687,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T6,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.183434432872183,-0.00901144212781835,0.00258901614791281,0.115784322031554,0.136472255357524,1.17867646468002,0.11610560844729,0.958,0.00448530935387962,0.555324776755926,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-T6,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.180810692187464,-0.00802942281253475,0.0025511964400425,0.11409297327781,0.134325672703738,1.17733519291029,0.114346707774198,0.9545,0.00465992220965114,0.546590030415881,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U2,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473909375911855,0.00589142554327423,0.00475942600552608,0.212848001644732,0.222578197569171,1.04571429306008,0.212876322222989,0.953,0.00473238840333293,0.905701950568824,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U2,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49372990450822,0.0042487484748843,0.00476749148147342,0.213208700694515,0.222488977141138,1.04352672483061,0.213197732024569,0.9505,0.0048502448391808,0.905338900114724,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U2,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328693127085526,-0.00185747791447331,0.00434800255453325,0.194448585565582,0.203406836749934,1.04607002492868,0.194408841173553,0.965,0.00410944035119139,0.827690990471775,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U2,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341511922468556,-0.00145263453144485,0.00449955290197773,0.201226123143573,0.209480370026679,1.04101975804213,0.201181054789353,0.9645,0.00413761706783023,0.852405050499523,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U2,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.189844076670324,-0.00260179832967754,0.00233476780800018,0.104413990607331,0.110428239110693,1.05760002532591,0.104420302855235,0.9455,0.00507591124823908,0.449348016349865,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U2,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186511658181518,-0.00232845681848166,0.00229955921396356,0.10283941441417,0.108274988948226,1.05285497360151,0.102840064642271,0.943,0.00518415856238985,0.440586138980437,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U3,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473909375911855,0.00589142554327423,0.00475942600552608,0.212848001644732,0.222578197569171,1.04571429306008,0.212876322222989,0.953,0.00473238840333293,0.905701950568824,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U3,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49372990450822,0.0042487484748843,0.00476749148147342,0.213208700694515,0.222488977141138,1.04352672483061,0.213197732024569,0.9505,0.0048502448391808,0.905338900114724,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U3,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.32652629673295,-0.00402430826704957,0.00425216228396418,0.190162478366094,0.197274072753257,1.03739746372821,0.19015751983888,0.961,0.00432891441356837,0.802735912324723,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U3,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340073668119016,-0.00289088888098506,0.00442933989977225,0.198086102226857,0.203665468321795,1.02816636822177,0.198057673625647,0.9635,0.0041933131292571,0.828743398666608,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U3,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.1920109070229,-0.000434967977101277,0.00268277004073994,0.119977123581888,0.145510441651779,1.21281822157091,0.119947914217102,0.9665,0.00402354010791492,0.59210242634475,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U3,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187949912531058,-0.000890202468941446,0.00264179958435351,0.118144869070903,0.14315639109825,1.21170214351278,0.118118683717575,0.965,0.00410944035119139,0.582523463978475,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U4,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473909375911855,0.00589142554327423,0.00475942600552608,0.212848001644732,0.222578197569171,1.04571429306008,0.212876322222989,0.953,0.00473238840333293,0.905701950568824,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U4,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49372990450822,0.0042487484748843,0.00476749148147342,0.213208700694515,0.222488977141138,1.04352672483061,0.213197732024569,0.9505,0.0048502448391808,0.905338900114724,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U4,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.310374696910268,-0.0201759080897309,0.00430354854861458,0.192460541983455,0.203356477419197,1.05661386652792,0.193467327881739,0.9615,0.00430219420761081,0.827486071281233,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U4,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.323561367724316,-0.0194031892756849,0.00446139453198789,0.199519628959416,0.209944464722459,1.05224967496889,0.200411232352383,0.961,0.00432891441356837,0.854293517006158,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U4,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.208162506845581,0.0157166318455801,0.00249917879236944,0.111766673353278,0.121967519717377,1.09126912395304,0.112838627669746,0.96,0.00438178046004133,0.496302970014574,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U4,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.204462212925758,0.0156220979257584,0.00245005478126407,0.109569780790097,0.119211469881798,1.08799587826293,0.110650729945901,0.9575,0.00451075104611194,0.485088216102419,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U5,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473909375911855,0.00589142554327423,0.00475942600552608,0.212848001644732,0.222578197569171,1.04571429306008,0.212876322222989,0.953,0.00473238840333293,0.905701950568824,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U5,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49372990450822,0.0042487484748843,0.00476749148147342,0.213208700694515,0.222488977141138,1.04352672483061,0.213197732024569,0.9505,0.0048502448391808,0.905338900114724,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U5,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.327921345200817,-0.00262925979918234,0.00428447691723667,0.191607632699399,0.198457842078508,1.03575123434595,0.191577767951568,0.9605,0.00435544199823623,0.807552835988461,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U5,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341612383423352,-0.00135217357664932,0.00445561357545216,0.199261096723638,0.204909629365662,1.02834739311837,0.199215864199001,0.961,0.00432891441356837,0.833806064716376,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U5,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190615858555033,-0.00183001644496851,0.00270248342317799,0.120858732845846,0.146394805132206,1.21128859855689,0.120842371909194,0.9675,0.00396508196636589,0.595701025569572,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U5,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186411197226722,-0.00242891777327718,0.00266595099274905,0.119224952889399,0.14427792627055,1.21013196293222,0.119219888182857,0.9685,0.00390562094934979,0.587087148132075,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U6,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473909375911855,0.00589142554327423,0.00475942600552608,0.212848001644732,0.222578197569171,1.04571429306008,0.212876322222989,0.953,0.00473238840333293,0.905701950568824,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U6,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49372990450822,0.0042487484748843,0.00476749148147342,0.213208700694515,0.222488977141138,1.04352672483061,0.213197732024569,0.9505,0.0048502448391808,0.905338900114724,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U6,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.31123488946513,-0.0193157155348695,0.00434351121013709,0.194247726537978,0.204403630958617,1.05228326015262,0.195157398123065,0.962,0.00427527776875375,0.831747086122562,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U6,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.324629061454402,-0.0183354955455985,0.00449613759537492,0.201073385989015,0.211000755264397,1.04937187100397,0.201857577754004,0.959,0.00443390347211123,0.858591711594168,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U6,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.20730231429072,0.0148564392907186,0.00253540370277728,0.113386700596294,0.123236499981931,1.08686908900107,0.114327727995339,0.963,0.00422084114839685,0.501466628959571,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-U6,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.203394519195671,0.014554404195672,0.00249111050622771,0.111405848627782,0.120590153156607,1.08244005715993,0.112324922249752,0.9595,0.00440793318914885,0.490698272005684,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + glmnet
lowdim,75,LD-AC,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474453628167536,0.00643567779895531,0.00475157699559762,0.21249698324961,0.221746913573606,1.04352970184584,0.212541309761119,0.9495,0.00489641450451246,0.902319339223766,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-AC,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494177675952237,0.00469651991890091,0.0047594377778718,0.212848528120038,0.221774139721533,1.0419341006505,0.212847130528588,0.9485,0.00494205169944629,0.902430126244031,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-AC,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.326972536397992,-0.0035780686020073,0.00422400849867973,0.188903402811694,0.190096489874253,1.00631585797186,0.188890063055103,0.961,0.00432891441356837,0.773529319383998,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-AC,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.33936194741899,-0.00360260958101101,0.00438582160332761,0.196139904844553,0.196117017862499,0.999883312974619,0.196123954776278,0.958,0.00448530935387962,0.798027693447403,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-AC,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191204282282842,-0.00124159271715904,0.00246275718333567,0.110137849480289,0.130376836687417,1.18376050833233,0.1101173113896,0.9585,0.00445969449626317,0.530521661988433,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-AC,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188296163952665,-0.000543951047334689,0.00242738073154024,0.108555766459943,0.128228664382557,1.18122388670964,0.108529987271867,0.9565,0.00456112650559048,0.521780447134878,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T2,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.475830722009238,0.00781277164065746,0.00466011458659896,0.208406659971472,0.212606299826061,1.02015117873471,0.208500979981423,0.9545,0.00465992220965114,0.865124897939934,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T2,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496028824915538,0.00654766888220183,0.00466514084036011,0.208631440873114,0.21259705575019,1.01900775290858,0.208682022583456,0.9475,0.00498717104178311,0.865087282496739,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T2,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.325515821606758,-0.00503478339324123,0.00434167892731037,0.194165784358887,0.206086958613923,1.06139688459735,0.194182518995946,0.966,0.00405240669232495,0.838596782802232,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T2,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337387860235269,-0.00557669676473185,0.00450511043435951,0.201474663547429,0.212256886633511,1.05351652111603,0.201501472893698,0.9645,0.00413761706783023,0.86370308657879,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T2,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191796001817298,-0.000649873182702975,0.0024975884786159,0.111695552360108,0.131801379174673,1.18000561696264,0.111669516001346,0.962,0.00427527776875375,0.536318325468805,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T2,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.18888469079209,4.45757920905215e-05,0.00246262386809422,0.110131887441443,0.129801663381567,1.17860200526012,0.110104360050364,0.9565,0.00456112650559048,0.528181201014661,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T3,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.484698542358979,0.0166805919903987,0.00485316475446075,0.217040125939606,0.22839726191777,1.05232735619276,0.217626067392894,0.9545,0.00465992220965114,0.929380540783727,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T3,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.505816247016537,0.0163350909832011,0.00488050506099763,0.218262821618449,0.228983139706168,1.04911655594034,0.218818818131864,0.9485,0.00494205169944629,0.931764559800602,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T3,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.325668249694259,-0.00488235530574071,0.00445874332748908,0.199401063489784,0.205910042832581,1.03264265109163,0.199410985459999,0.9625,0.00424816136699161,0.837876887637309,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T3,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336402964383332,-0.00656159261666932,0.0045857666373198,0.205081718599954,0.210429120371604,1.02607449268592,0.205135410268256,0.96,0.00438178046004133,0.856265648920149,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T3,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.181715028449844,-0.0107308465501567,0.00255783944032805,0.114390057282071,0.135223995015886,1.18213066964763,0.114863805134933,0.958,0.00448530935387962,0.550245430087713,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T3,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.178875783671994,-0.00996433132800504,0.00251823334057811,0.112618818654781,0.13324256003927,1.18312873133316,0.113030724649783,0.955,0.00463546114210874,0.542182692843701,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T4,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474767068621118,0.00674911825253727,0.00470773106217135,0.210536133496049,0.215313166078057,1.02268984664382,0.210591669761411,0.9485,0.00494205169944629,0.87613951694187,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T4,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49570466445486,0.00622350842152421,0.00472609692082961,0.211357479664549,0.215389288823725,1.01907578177775,0.2113962636262,0.9515,0.00480352734977121,0.876449271086646,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T4,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.33559972343212,0.00504911843212072,0.00457791149490156,0.204730425951551,0.215600777548142,1.05309592624578,0.20474150442348,0.965,0.00410944035119139,0.877309848413266,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T4,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.346514546945008,0.00354998994500761,0.0047052180685587,0.21042374900515,0.220125696897352,1.04610671532121,0.210401087204699,0.961,0.00432891441356837,0.895722380842337,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T4,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.181715028449844,-0.0107308465501567,0.00255783944032805,0.114390057282071,0.135223995015886,1.18213066964763,0.114863805134933,0.958,0.00448530935387962,0.550245430087713,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T4,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.178875783671994,-0.00996433132800504,0.00251823334057811,0.112618818654781,0.13324256003927,1.18312873133316,0.113030724649783,0.955,0.00463546114210874,0.542182692843701,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T5,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.483903066982563,0.0158851166139825,0.00482960362928583,0.215986440389256,0.228592254698236,1.05836391528219,0.216515944656844,0.9545,0.00465992220965114,0.930173993797288,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T5,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.504859451297399,0.0153782952640625,0.00486327698706635,0.217492358729814,0.229198797918407,1.05382459989381,0.217981115255506,0.947,0.0050095408971282,0.932642103358839,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T5,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324948943400387,-0.00560166159961244,0.00449015914348891,0.200806021492669,0.207469108348076,1.03318170842626,0.200833949697895,0.961,0.00432891441356837,0.844220944215489,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T5,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.335539892530381,-0.00742466446961989,0.00461776699585204,0.206512818139603,0.212060316304845,1.0268627304359,0.206594641572378,0.9595,0.00440793318914885,0.86290321430001,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T5,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.183217690752214,-0.00922818424778672,0.00257596189486206,0.115200518087215,0.136441222354095,1.18438028421712,0.115540829027621,0.962,0.00427527776875375,0.555198499105894,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T5,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.180587862345363,-0.00825225265463586,0.00254098913044888,0.113636488515436,0.134546803806831,1.18401057234847,0.113907394712695,0.958,0.00448530935387962,0.547489843935758,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T6,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473931887444712,0.00591393707613116,0.00468165139586074,0.209369815362028,0.215678389507695,1.03013124950585,0.209400994211292,0.952,0.00477995815881269,0.877625662378527,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T6,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494725006868324,0.00524385083498748,0.00470584658417935,0.210451857078204,0.21579004521566,1.02536536484671,0.210464574518304,0.946,0.00505390937789747,0.878080005138063,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T6,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.334920122938238,0.00436951793823892,0.00460251474644439,0.205830716809897,0.216954841566057,1.05404501781157,0.205825638654414,0.9655,0.00408103847078167,0.882819725102062,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T6,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.345674336959456,0.00270977995945511,0.00473207856202369,0.211624986791088,0.221566361232607,1.04697637359492,0.211589426423533,0.962,0.00427527776875375,0.901584646386782,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T6,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.183217690752214,-0.00922818424778672,0.00257596189486206,0.115200518087215,0.136441222354095,1.18438028421712,0.115540829027621,0.962,0.00427527776875375,0.555198499105894,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-T6,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.180587862345363,-0.00825225265463586,0.00254098913044888,0.113636488515436,0.134546803806831,1.18401057234847,0.113907394712695,0.958,0.00448530935387962,0.547489843935758,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U2,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474453628167536,0.00643567779895531,0.00475157699559762,0.21249698324961,0.221746913573606,1.04352970184584,0.212541309761119,0.9495,0.00489641450451246,0.902319339223766,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U2,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494177675952237,0.00469651991890091,0.0047594377778718,0.212848528120038,0.221774139721533,1.0419341006505,0.212847130528588,0.9485,0.00494205169944629,0.902430126244031,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U2,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328047719659633,-0.00250288534036621,0.00432397718229527,0.193374138255404,0.202938041953617,1.04945802879587,0.193341989754875,0.9665,0.00402354010791492,0.825783398595853,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U2,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340859018927803,-0.00210553807219807,0.00447702405406281,0.200218602435723,0.209229939459429,1.04500749138232,0.200179615114793,0.9665,0.00402354010791492,0.851386013344416,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U2,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190129099021201,-0.00231677597880013,0.00233302220365681,0.10433592480786,0.110632893314413,1.06035283166512,0.104335562795456,0.946,0.00505390937789747,0.450180783051751,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U2,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186799092443852,-0.00204102255614763,0.00229877334294672,0.102804269193866,0.108709387717775,1.05744040174804,0.102798828683392,0.9465,0.00503178646208283,0.442353768591973,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U3,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474453628167536,0.00643567779895531,0.00475157699559762,0.21249698324961,0.221746913573606,1.04352970184584,0.212541309761119,0.9495,0.00489641450451246,0.902319339223766,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U3,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494177675952237,0.00469651991890091,0.0047594377778718,0.212848528120038,0.221774139721533,1.0419341006505,0.212847130528588,0.9485,0.00494205169944629,0.902430126244031,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U3,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.325990785792468,-0.00455981920753174,0.00426247075948454,0.190623487406252,0.196786931613938,1.03233307863344,0.190630368108419,0.9595,0.00440793318914885,0.800753666602087,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U3,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.339615371581737,-0.00334918541826382,0.00443617590840088,0.198391817826625,0.203322801179905,1.02485477177083,0.198370488648963,0.9605,0.00435544199823623,0.827349037933189,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U3,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192186032888366,-0.000259842111634605,0.0026861342837883,0.120127577104867,0.145479627455132,1.21104271776108,0.120097822551527,0.967,0.00399443362693637,0.591977039050247,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U3,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188042739789917,-0.000797375210081878,0.00264423595130522,0.118253826713346,0.143323039145095,1.21199493604988,0.118226948517711,0.968,0.00393547964039963,0.583201578289464,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U4,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474453628167536,0.00643567779895531,0.00475157699559762,0.21249698324961,0.221746913573606,1.04352970184584,0.212541309761119,0.9495,0.00489641450451246,0.902319339223766,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U4,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494177675952237,0.00469651991890091,0.0047594377778718,0.212848528120038,0.221774139721533,1.0419341006505,0.212847130528588,0.9485,0.00494205169944629,0.902430126244031,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U4,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.309758193333604,-0.0207924116663956,0.00431933193344457,0.193166396411353,0.202764996508301,1.04969083792663,0.194234200019208,0.9635,0.0041933131292571,0.825079252371866,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U4,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.322986278181515,-0.0199782788184856,0.00447343417023999,0.20005805795054,0.209495472689938,1.04717337974825,0.201003349629341,0.9615,0.00430219420761081,0.852466505357735,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U4,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.20841862534723,0.0159727503472292,0.00250503217102782,0.112028444404842,0.121675500868008,1.08611256288005,0.113133663969863,0.9605,0.00435544199823623,0.495114704297784,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U4,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.204671833190139,0.0158317181901399,0.00245572215871,0.109823233614562,0.119006698950842,1.08362042378492,0.110931309246262,0.9575,0.00451075104611194,0.484254974421015,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U5,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474453628167536,0.00643567779895531,0.00475157699559762,0.21249698324961,0.221746913573606,1.04352970184584,0.212541309761119,0.9495,0.00489641450451246,0.902319339223766,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U5,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494177675952237,0.00469651991890091,0.0047594377778718,0.212848528120038,0.221774139721533,1.0419341006505,0.212847130528588,0.9485,0.00494205169944629,0.902430126244031,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U5,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.327074190130869,-0.0034764148691306,0.00425608353750454,0.190337842155559,0.198341500176225,1.04204974654554,0.190322004428543,0.959,0.00443390347211123,0.807079424445996,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U5,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340806937524915,-0.0021576194750855,0.00442907047975018,0.19807405339718,0.204939010707217,1.03465853902768,0.198036282750595,0.9615,0.00430219420761081,0.833925621522243,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U5,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191102628549965,-0.00134324645003575,0.00271574141781668,0.121451648390995,0.146743343697352,1.20824497354646,0.121428711417304,0.9685,0.00390562094934979,0.597119277948953,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U5,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186851173846739,-0.00198894115326021,0.00267538340345342,0.119646783119932,0.144723230761646,1.20958731181747,0.119633402198147,0.967,0.00399443362693637,0.588899154656467,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U6,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474453628167536,0.00643567779895531,0.00475157699559762,0.21249698324961,0.221746913573606,1.04352970184584,0.212541309761119,0.9495,0.00489641450451246,0.902319339223766,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U6,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494177675952237,0.00469651991890091,0.0047594377778718,0.212848528120038,0.221774139721533,1.0419341006505,0.212847130528588,0.9485,0.00494205169944629,0.902430126244031,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U6,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.310709867933443,-0.0198407370665568,0.00431519222207404,0.192981262890718,0.204127947073788,1.05776044791137,0.193950513766598,0.961,0.00432891441356837,0.83062528967099,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U6,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.324084269197142,-0.0188802878028592,0.00446965860958442,0.199889209744959,0.210980941897305,1.05548939918517,0.200729129903701,0.9635,0.0041933131292571,0.858511088220367,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U6,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.207466950747392,0.0150210757473905,0.00253858906381452,0.113529154272536,0.123577017226282,1.08850469307315,0.114490423844142,0.959,0.00443390347211123,0.502852241457917,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-U6,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.203573842174513,0.0147337271745135,0.00249253354362354,0.111469488794813,0.121163956101856,1.08696969378668,0.112411373646815,0.9555,0.00461084319837489,0.493033156789683,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + glmnet
lowdim,75,LD-AC,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473817517744434,0.00579956737585356,0.00486933526079766,0.217763292967605,0.227583685566566,1.04509663894742,0.217786079261187,0.952,0.00477995815881269,0.926069984330896,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-AC,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49374624920807,0.00426509317473412,0.00487503801965253,0.21801832809678,0.227013231208219,1.04125755476597,0.218005542154807,0.9535,0.00470838348055891,0.923748725417363,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-AC,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.327002459971648,-0.00354814502835128,0.004225817229349,0.188984291706284,0.190211730356746,1.00649492420444,0.188970353001766,0.9615,0.00430219420761081,0.773998249094626,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-AC,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.339361346024914,-0.00360321097508677,0.00438610220649951,0.196152453799894,0.196147461987336,0.999974551363179,0.196136509524578,0.9575,0.00451075104611194,0.79815157486773,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-AC,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191366416679797,-0.00107945832020393,0.00245896384256244,0.109968206123674,0.132771156456306,1.20735948267617,0.109946009864592,0.9635,0.0041933131292571,0.540264485448465,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-AC,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188415943099701,-0.00042417190029852,0.00242501977520599,0.108450181282837,0.130404964510464,1.20244118514075,0.108423895065484,0.956,0.00458606585212206,0.530636118051413,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T2,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470823566889274,0.00280561652069323,0.00512005106491587,0.228975644588441,0.25133002240085,1.09762775360929,0.22893558564768,0.959,0.00443390347211123,1.02269716446156,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T2,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49127378126478,0.00179262523144383,0.00510902801100495,0.228482678631152,0.250075004578504,1.09450311978445,0.228432584743222,0.9585,0.00445969449626317,1.01759032065515,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T2,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.327170181658118,-0.0033804233418815,0.00453115593321727,0.202639453666506,0.222107650394974,1.09607308140747,0.202616988601991,0.969,0.0038754999677461,0.903787228021156,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T2,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.339263250382131,-0.00370130661786961,0.00467971062519035,0.209283021459073,0.227277569038607,1.08598187972479,0.209263429796472,0.968,0.00393547964039963,0.924824353179679,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T2,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190091330289702,-0.00235454471029885,0.00286043077822574,0.127922353300908,0.153815771073551,1.20241511436031,0.127912041225985,0.9655,0.00408103847078167,0.625897978377998,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T2,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187022637473813,-0.0018174775261858,0.00283086464666657,0.126600115700947,0.151369600229696,1.19565135775436,0.126581510203519,0.965,0.00410944035119139,0.615944165610622,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T3,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.485215780739488,0.0171978303709074,0.0049116807733998,0.219657041862014,0.234560290423302,1.06784780690368,0.220274503293089,0.961,0.00432891441356837,0.954458769468441,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T3,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.50650046157572,0.0170193055423836,0.00493825915747577,0.220845663332533,0.234348192970162,1.0611401167398,0.221445427522054,0.952,0.00477995815881269,0.953595715139144,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T3,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324887346171615,-0.00566325882838434,0.00448135046274919,0.200412085314147,0.207449607000293,1.03511525602418,0.200441996444238,0.96,0.00438178046004133,0.844141590492085,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T3,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.335673887814371,-0.00729066918562954,0.00461287326369787,0.206293963784395,0.211620657008827,1.0258208874691,0.206371206206933,0.9605,0.00435544199823623,0.861114178867345,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T3,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182161615573045,-0.0102842594269561,0.00257067945737556,0.114964280301081,0.137836087122052,1.19894707087343,0.11539472840747,0.9595,0.00440793318914885,0.560874399777726,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T3,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179262686845188,-0.00957742815481085,0.00252885919646428,0.113094021376393,0.135618921256798,1.19916967852297,0.113470655556003,0.956,0.00458606585212206,0.55185244043568,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T4,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474607428379107,0.00658947801052696,0.00476830310808169,0.213244997739884,0.22146457894794,1.03854524746265,0.213293491618951,0.958,0.00448530935387962,0.901170479973529,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T4,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495741666898157,0.00626051086482097,0.00479054195742958,0.214239549317549,0.220853518825443,1.03087184195898,0.214277458440754,0.951,0.00482695556225661,0.898683990501941,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T4,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.335495698531995,0.00494509353199612,0.00459125579857439,0.205327201354048,0.21742188912779,1.05890445929221,0.205335418123903,0.9665,0.00402354010791492,0.884720207235039,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T4,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.346432682491934,0.00346812549193311,0.00472558798657479,0.211334719432752,0.221513254884542,1.04816310107071,0.211310341323677,0.9615,0.00430219420761081,0.901368549196875,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T4,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182161615573045,-0.0102842594269561,0.00257067945737556,0.114964280301081,0.137836087122052,1.19894707087343,0.11539472840747,0.9595,0.00440793318914885,0.560874399777726,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T4,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179262686845188,-0.00957742815481085,0.00252885919646428,0.113094021376393,0.135618921256798,1.19916967852297,0.113470655556003,0.956,0.00458606585212206,0.55185244043568,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T5,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.478599622179756,0.010581671811175,0.00526619245409982,0.235511286199273,0.269570929465406,1.14462000448384,0.235690061145122,0.967,0.00399443362693637,1.09692197753373,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T5,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.499952071162243,0.0104709151289065,0.00527709814844299,0.235999003677136,0.2686120106157,1.13819129076994,0.236172229602401,0.961,0.00432891441356837,1.09302000203882,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T5,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.326098136095704,-0.0044524689042951,0.0047247719724187,0.211298226170279,0.229490994452407,1.08609995744814,0.211292312666265,0.97,0.00381444622455213,0.933831092099353,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T5,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336776891270742,-0.00618766572925858,0.00484672086761423,0.216751946559044,0.232847065868692,1.07425593894385,0.216786076216031,0.9665,0.00402354010791492,0.947487418106005,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T5,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182101715255675,-0.0103441597443262,0.00302241449709252,0.135166485433594,0.160749300752545,1.18926892444443,0.135528024540661,0.9665,0.00402354010791492,0.654111484566716,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T5,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179369993753041,-0.00947012124695842,0.00299328319659678,0.133863694069965,0.158499447455312,1.1840361089428,0.134164868882261,0.965,0.00410944035119139,0.644956515472475,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T6,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.468494301733681,0.000476351365100012,0.0051725973001564,0.231325583667632,0.256240792003826,1.10770623785388,0.231268235620381,0.9655,0.00408103847078167,1.04267977577203,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T6,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.48971018745656,0.000229031423224356,0.0051780531913253,0.231569578538262,0.254922850350988,1.10084775366497,0.23151179219411,0.961,0.00432891441356837,1.03731688606069,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T6,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.336203456541779,0.00565285154177994,0.00483284228283977,0.2161312773793,0.234851404069339,1.08661461180922,0.216151167999691,0.969,0.0038754999677461,0.955643351785722,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T6,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.347018774976424,0.00405421797642357,0.00495415807035947,0.221556684332059,0.238224253437974,1.07522936695033,0.22153838803564,0.964,0.00416557318985035,0.969367949637217,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T6,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182101715255675,-0.0103441597443262,0.00302241449709252,0.135166485433594,0.160749300752545,1.18926892444443,0.135528024540661,0.9665,0.00402354010791492,0.654111484566716,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-T6,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179369993753041,-0.00947012124695842,0.00299328319659678,0.133863694069965,0.158499447455312,1.1840361089428,0.134164868882261,0.965,0.00410944035119139,0.644956515472475,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U2,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473817517744434,0.00579956737585356,0.00486933526079766,0.217763292967605,0.227583685566566,1.04509663894742,0.217786079261187,0.952,0.00477995815881269,0.926069984330896,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U2,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49374624920807,0.00426509317473412,0.00487503801965253,0.21801832809678,0.227013231208219,1.04125755476597,0.218005542154807,0.9535,0.00470838348055891,0.923748725417363,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U2,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.326301327163073,-0.00424927783692656,0.00452947138363581,0.202564118318994,0.218977960278519,1.08103035273837,0.202558046696426,0.9655,0.00408103847078167,0.891052079322377,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U2,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338922715261508,-0.00404184173849304,0.00467420372471064,0.209036745382714,0.224099379274271,1.07205734984048,0.209023561409657,0.9635,0.0041933131292571,0.911891852601124,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U2,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192067549488372,-0.000378325511628654,0.00263632163560798,0.117899887755457,0.136017065704256,1.15366577775185,0.117871016247319,0.9615,0.00430219420761081,0.553472546118125,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U2,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188854573863107,1.44588631077436e-05,0.00259159136866275,0.115899489404633,0.13296050385895,1.14720525985023,0.115870511811639,0.958,0.00448530935387962,0.541034966626688,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U3,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473817517744434,0.00579956737585356,0.00486933526079766,0.217763292967605,0.227583685566566,1.04509663894742,0.217786079261187,0.952,0.00477995815881269,0.926069984330896,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U3,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49374624920807,0.00426509317473412,0.00487503801965253,0.21801832809678,0.227013231208219,1.04125755476597,0.218005542154807,0.9535,0.00470838348055891,0.923748725417363,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U3,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.326894725474074,-0.00365587952592515,0.0042690096728839,0.190915916503451,0.198483612948549,1.03963889749842,0.190903190612083,0.9645,0.00413761706783023,0.807657701278589,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U3,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340409156413816,-0.00255540058618444,0.00443193932219658,0.198202351931718,0.204742078042356,1.03299519933493,0.198169271829072,0.9635,0.0041933131292571,0.83312427484659,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U3,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191474151177371,-0.000971723822630061,0.00272401410415269,0.121821614171072,0.14902194020695,1.22327996736015,0.121795031399452,0.9685,0.00390562094934979,0.60639120721175,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U3,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187368132710798,-0.00147198228920085,0.00268475368402921,0.120065834806646,0.146460251733018,1.21983286893292,0.120044839611425,0.9675,0.00396508196636589,0.595967336981294,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U4,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473817517744434,0.00579956737585356,0.00486933526079766,0.217763292967605,0.227583685566566,1.04509663894742,0.217786079261187,0.952,0.00477995815881269,0.926069984330896,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U4,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49374624920807,0.00426509317473412,0.00487503801965253,0.21801832809678,0.227013231208219,1.04125755476597,0.218005542154807,0.9535,0.00470838348055891,0.923748725417363,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U4,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.31008487006586,-0.0204657349341392,0.0043270480494147,0.193511471607983,0.205030972957554,1.05952877756471,0.194542572732704,0.961,0.00432891441356837,0.834299828836432,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U4,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.323213684229398,-0.0197508727706028,0.00446994766305505,0.199902136609148,0.211469059783596,1.05786292918451,0.200825747263623,0.964,0.00416557318985035,0.860497308463633,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U4,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.208284006585585,0.015838131585584,0.00252639060169574,0.112983622462165,0.124752748164384,1.10416665217261,0.114060346778901,0.962,0.00427527776875375,0.507636455795226,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U4,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.204563604895217,0.0157234898952175,0.00248025266331449,0.110920271130922,0.12164741889764,1.09671043585943,0.112001709937699,0.9615,0.00430219420761081,0.495000434815794,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U5,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473817517744434,0.00579956737585356,0.00486933526079766,0.217763292967605,0.227583685566566,1.04509663894742,0.217786079261187,0.952,0.00477995815881269,0.926069984330896,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U5,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49374624920807,0.00426509317473412,0.00487503801965253,0.21801832809678,0.227013231208219,1.04125755476597,0.218005542154807,0.9535,0.00470838348055891,0.923748725417363,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U5,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.323390201423225,-0.00716040357677481,0.00449369332585015,0.200964074932761,0.221947136674948,1.10441200373354,0.201041382588898,0.9695,0.00384511053157123,0.903134075147657,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U5,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337150322725249,-0.00581423427475137,0.00464323636691996,0.207651843040644,0.227030192569274,1.09332134617672,0.207681327023926,0.9665,0.00402354010791492,0.923817743577986,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U5,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194978675228221,0.0025328002282196,0.00304021847342225,0.135962703460456,0.174677088735651,1.2847426852354,0.135952303698414,0.972,0.00368890227574546,0.710785610250064,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U5,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190626966399365,0.00178685139936608,0.00299702391632918,0.134030984142094,0.171421406242115,1.27896849627234,0.134009385476042,0.9715,0.0037207358143249,0.697537780871303,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U6,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473817517744434,0.00579956737585356,0.00486933526079766,0.217763292967605,0.227583685566566,1.04509663894742,0.217786079261187,0.952,0.00477995815881269,0.926069984330896,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U6,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49374624920807,0.00426509317473412,0.00487503801965253,0.21801832809678,0.227013231208219,1.04125755476597,0.218005542154807,0.9535,0.00470838348055891,0.923748725417363,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U6,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.308796599068499,-0.0217540059315002,0.00454282403829139,0.203161267188793,0.222422956406799,1.09480984975402,0.204272122448417,0.9635,0.0041933131292571,0.905070252473035,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U6,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.322126740219403,-0.0208378167805983,0.00468030814591301,0.20930974339815,0.2278291521867,1.08847848402987,0.210292363164335,0.963,0.00422084114839685,0.927068822487922,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U6,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.209572277582946,0.017126402582945,0.00288955658685377,0.129224899060746,0.150477065118485,1.16445875533436,0.130322824806035,0.965,0.00410944035119139,0.612312314872302,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-U6,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.205650548905212,0.016810433905213,0.00284157515256453,0.127079104086173,0.146810544292699,1.15526895903473,0.128154652018872,0.9655,0.00408103847078167,0.597392726610819,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + random forest
lowdim,75,LD-AC,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472934254871529,0.0049163045029488,0.0048425678331249,0.216566217210423,0.227677857131122,1.05130827912048,0.216567878559077,0.953,0.00473238840333293,0.92645318165497,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-AC,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492625145229854,0.00314398919651829,0.00485524507975602,0.217133160915117,0.226954525192993,1.04523198684385,0.217101637101781,0.951,0.00482695556225661,0.923509842395209,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-AC,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.327179467276093,-0.00337113772390618,0.00422472127104605,0.188935278960966,0.190262859701148,1.00702664291965,0.188918119659797,0.958,0.00448530935387962,0.774206301578932,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-AC,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.339555619767954,-0.00340893723204687,0.00438451145415869,0.196081313192505,0.196141306805889,1.00030596293143,0.196061924645398,0.9585,0.00445969449626317,0.798126528569829,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-AC,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191629249583507,-0.000816625416493951,0.00249027584303919,0.111368521355225,0.133161324152021,1.19568189046244,0.111343670462876,0.963,0.00422084114839685,0.54185213260761,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-AC,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.18872859633419,-0.000111518665808714,0.00245533712787588,0.109806014512191,0.130595819615647,1.18933211623984,0.10977861621943,0.9585,0.00445969449626317,0.531412734283048,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T2,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472554706034868,0.00453675566628795,0.00510621247653677,0.228356764101875,0.251239045880866,1.10020409016123,0.228344740375599,0.967,0.00399443362693637,1.02232696822264,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T2,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492666592518045,0.00318543648470888,0.00511620759964355,0.22880375959608,0.249954908579849,1.09244231397731,0.228768730010673,0.96,0.00438178046004133,1.01710163316723,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T2,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.325384205666142,-0.00516639933385746,0.00454014522193706,0.203041466879443,0.22183039438425,1.09253739048272,0.203056435593646,0.9675,0.00396508196636589,0.902659034368489,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T2,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337422355464958,-0.00554220153504283,0.004686418343571,0.209582999744534,0.226914706363713,1.08269614730347,0.209603881793448,0.9665,0.00402354010791492,0.923347813985678,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T2,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191261857886491,-0.00118401711351,0.00289563228762388,0.129496612659404,0.154248983940694,1.19114300191305,0.129469648568457,0.968,0.00393547964039963,0.627660782386065,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T2,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188234086523037,-0.000606028476962622,0.00286269512633739,0.128023618026955,0.151746547175948,1.18530119297205,0.127993042857181,0.964,0.00416557318985035,0.617478015683132,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T3,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.483918235971015,0.015900285602435,0.00490843414390488,0.219511848177046,0.234310464804983,1.06741602674677,0.220032220019243,0.9585,0.00445969449626317,0.953442193935504,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T3,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.504968368967816,0.0154872129344801,0.00494128896939776,0.220981160640865,0.234001908988354,1.05892243623722,0.221468080738473,0.9515,0.00480352734977121,0.952186636976053,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T3,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.325238461081263,-0.00531214391873625,0.00448559228279282,0.200601785273464,0.207472635770963,1.03425119316926,0.200621969359756,0.961,0.00432891441356837,0.844235297794699,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T3,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336032388521001,-0.00693216847900015,0.00461234402846551,0.206270295665282,0.211659576727217,1.02612727656473,0.206335203288792,0.9615,0.00430219420761081,0.86127254866837,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T3,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182259854429485,-0.0101860205705158,0.00259194377012306,0.115915249277045,0.138302453293437,1.19313424382055,0.116333064334758,0.962,0.00427527776875375,0.562772109237664,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T3,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179388471461728,-0.00945164353827104,0.00255325456486926,0.114185015418186,0.135885164426762,1.19004375424482,0.114547074178056,0.9575,0.00451075104611194,0.552935821292363,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T4,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473831564203733,0.00581361383515209,0.00476532342524142,0.213111742272239,0.221202499702856,1.03796485986343,0.213137759425181,0.9545,0.00465992220965114,0.900104042712069,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T4,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494787923630478,0.00530676759714182,0.00479095610395116,0.214258070513047,0.220393594444247,1.02863613919657,0.214270224954178,0.9505,0.0048502448391808,0.896812493591138,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T4,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.335325132848546,0.0047745278485467,0.00461133076028581,0.206224980934697,0.217818879593346,1.0562196616826,0.206228694672473,0.9665,0.00402354010791492,0.886335617203032,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T4,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.346212833858339,0.00324827685833814,0.00474187899940329,0.212063275674889,0.221880412023191,1.04629342971837,0.212035135711201,0.961,0.00432891441356837,0.902862563167115,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T4,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182259854429485,-0.0101860205705158,0.00259194377012306,0.115915249277045,0.138302453293437,1.19313424382055,0.116333064334758,0.962,0.00427527776875375,0.562772109237664,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T4,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179388471461728,-0.00945164353827104,0.00255325456486926,0.114185015418186,0.135885164426762,1.19004375424482,0.114547074178056,0.9575,0.00451075104611194,0.552935821292363,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T5,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.478420657285225,0.0104027069166445,0.00527275553038649,0.235804795893643,0.268976696288867,1.14067525755577,0.235975244732902,0.966,0.00405240669232495,1.09450395926886,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T5,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.499694192927646,0.0102130368943099,0.00530503821870988,0.237248521605394,0.268333700610952,1.1310236995165,0.237408979813417,0.9635,0.0041933131292571,1.09188751953642,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T5,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.325189775858677,-0.00536082914132232,0.00473823662359807,0.211900383676887,0.229025330468609,1.08081602541048,0.211915219380754,0.9675,0.00396508196636589,0.931936239939341,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T5,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.335586338713133,-0.00737821828686807,0.00485040290863521,0.21691661243942,0.232580216838668,1.07221025731084,0.216987853228945,0.966,0.00405240669232495,0.94640157191963,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T5,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.183271200085763,-0.00917467491423835,0.00302268134691716,0.135178419320548,0.161063508010445,1.19148832202658,0.135455686876775,0.9685,0.00390562094934979,0.655390038034538,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T5,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.180632354530394,-0.00820776046960507,0.00298584437744478,0.133531019964041,0.158766788768568,1.18898806293341,0.133749711618071,0.97,0.00381444622455213,0.64604436482847,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T6,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469143872622493,0.00112592225391217,0.0051740003966197,0.23138833204905,0.2558956033549,1.10591403243554,0.231333217738524,0.965,0.00410944035119139,1.04127515467229,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T6,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490036307674438,0.000555151641102229,0.00520016475105284,0.232558437551048,0.254655824107554,1.09501864042948,0.232500953452005,0.96,0.00438178046004133,1.03623031876806,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T6,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.334466560521409,0.00391595552141004,0.00482925837023456,0.215970999935087,0.234688966835785,1.08666889029696,0.215952508168348,0.971,0.00375226598204339,0.954982371865491,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T6,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.34524422396634,0.00227966696633959,0.00494801792908752,0.221282088866549,0.238069194849213,1.07586292261001,0.221238506714346,0.964,0.00416557318985035,0.968736994459097,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T6,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.183271200085763,-0.00917467491423835,0.00302268134691716,0.135178419320548,0.161063508010445,1.19148832202658,0.135455686876775,0.9685,0.00390562094934979,0.655390038034538,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-T6,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.180632354530394,-0.00820776046960507,0.00298584437744478,0.133531019964041,0.158766788768568,1.18898806293341,0.133749711618071,0.97,0.00381444622455213,0.64604436482847,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U2,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472934254871529,0.0049163045029488,0.0048425678331249,0.216566217210423,0.227677857131122,1.05130827912048,0.216567878559077,0.953,0.00473238840333293,0.92645318165497,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U2,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492625145229854,0.00314398919651829,0.00485524507975602,0.217133160915117,0.226954525192993,1.04523198684385,0.217101637101781,0.951,0.00482695556225661,0.923509842395209,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U2,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328010708365637,-0.00253989663436218,0.00452420807650743,0.202328736068484,0.218935392390009,1.08207759631289,0.202294092981639,0.9675,0.00396508196636589,0.890878864604695,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U2,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340635882174775,-0.00232867482522629,0.00466836724733572,0.208775730179525,0.224212065736264,1.07393740423499,0.208736519530434,0.9655,0.00408103847078167,0.912350389643585,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U2,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190798008493963,-0.00164786650603794,0.00264751094168414,0.118400288735604,0.135424153849606,1.14378229390992,0.118382154577917,0.957,0.00453602248671675,0.551059904497626,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U2,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.18764833392737,-0.00119178107262929,0.00260679208964907,0.116579286313281,0.132683052621588,1.13813574278566,0.116556230955022,0.955,0.00463546114210874,0.539905978569409,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U3,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472934254871529,0.0049163045029488,0.0048425678331249,0.216566217210423,0.227677857131122,1.05130827912048,0.216567878559077,0.953,0.00473238840333293,0.92645318165497,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U3,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492625145229854,0.00314398919651829,0.00485524507975602,0.217133160915117,0.226954525192993,1.04523198684385,0.217101637101781,0.951,0.00482695556225661,0.923509842395209,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U3,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.326804206023222,-0.00374639897677713,0.00426420650121979,0.19070111213648,0.198236576979661,1.03951453013964,0.190690236295146,0.963,0.00422084114839685,0.806652477221038,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U3,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340346253145993,-0.00261830385400791,0.00443118132563186,0.198168453294809,0.204561851387342,1.03226244130302,0.19813620574844,0.961,0.00432891441356837,0.832390907271628,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U3,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192004510836378,-0.000441364163622997,0.00273413309912797,0.122274149383646,0.148899252957295,1.21774924387419,0.122244373801069,0.971,0.00375226598204339,0.605891975559524,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U3,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187937962956152,-0.000902152043847667,0.00268786762509765,0.120205094484785,0.146259168955286,1.21674684074059,0.120178425626384,0.97,0.00381444622455213,0.59514910291342,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U4,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472934254871529,0.0049163045029488,0.0048425678331249,0.216566217210423,0.227677857131122,1.05130827912048,0.216567878559077,0.953,0.00473238840333293,0.92645318165497,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U4,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492625145229854,0.00314398919651829,0.00485524507975602,0.217133160915117,0.226954525192993,1.04523198684385,0.217101637101781,0.951,0.00482695556225661,0.923509842395209,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U4,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.310320206234361,-0.0202303987656385,0.00431697775935081,0.193061114545263,0.204982042404724,1.06174691308263,0.194070159186571,0.9605,0.00435544199823623,0.834100723543888,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U4,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.323493755443657,-0.019470801556344,0.00446357637437101,0.199617203917113,0.211340015641754,1.0587264599173,0.200514878996255,0.9625,0.00424816136699161,0.859972209724166,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U4,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.208488510625239,0.0160426356252384,0.00254679008793944,0.113895915221105,0.124835389641181,1.09604799609221,0.114991997643772,0.966,0.00405240669232495,0.507972735572627,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U4,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.204790460658488,0.0159503456584884,0.00249715433685346,0.111676136950255,0.121681079155857,1.08958889946254,0.11278181285551,0.9635,0.0041933131292571,0.495137403134598,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U5,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472934254871529,0.0049163045029488,0.0048425678331249,0.216566217210423,0.227677857131122,1.05130827912048,0.216567878559077,0.953,0.00473238840333293,0.92645318165497,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U5,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492625145229854,0.00314398919651829,0.00485524507975602,0.217133160915117,0.226954525192993,1.04523198684385,0.217101637101781,0.951,0.00482695556225661,0.923509842395209,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U5,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.32479757705066,-0.00575302794933913,0.00446802909494491,0.199816335634874,0.221096728904921,1.10649976741107,0.199849198229918,0.97,0.00381444622455213,0.899673646478074,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U5,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338795293195834,-0.00416926380416681,0.00462440747739437,0.206809789502242,0.22636674105202,1.09456492169373,0.206800112790379,0.971,0.00375226598204339,0.921118066161927,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U5,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.19401113980894,0.001565264808939,0.0030328669458528,0.135633933152781,0.172865587960002,1.27450103334601,0.135609054249721,0.966,0.00405240669232495,0.703414359139757,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U5,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.18948892290631,0.000648807906311225,0.00298640692679849,0.133556177935953,0.169908912677233,1.27219058903222,0.13352436103658,0.964,0.00416557318985035,0.69138323210194,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U6,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472934254871529,0.0049163045029488,0.0048425678331249,0.216566217210423,0.227677857131122,1.05130827912048,0.216567878559077,0.953,0.00473238840333293,0.92645318165497,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U6,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492625145229854,0.00314398919651829,0.00485524507975602,0.217133160915117,0.226954525192993,1.04523198684385,0.217101637101781,0.951,0.00482695556225661,0.923509842395209,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U6,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.310330147560959,-0.0202204574390405,0.00453306947401116,0.202725029812363,0.222590373132959,1.0979915668972,0.20368052408763,0.964,0.00416557318985035,0.90575149464813,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U6,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.323641243978393,-0.0193233130216075,0.00467167239451092,0.208923540854713,0.228220459165827,1.09236354233788,0.209763228013015,0.9645,0.00413761706783023,0.928661105551301,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U6,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.208478569298641,0.0160326942986403,0.00288519226635496,0.129029720714527,0.149791746135414,1.16090886119812,0.129989967996491,0.9635,0.0041933131292571,0.609523655666197,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-U6,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.204642972123751,0.0158028571237519,0.00283861297663063,0.126946631551182,0.146445380699211,1.15359800342688,0.127894956240792,0.958,0.00448530935387962,0.595906824655862,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + random forest
lowdim,75,LD-AC,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474344949072536,0.0063269987039553,0.00502759622749248,0.224840938561894,0.257648506595854,1.14591456628762,0.22487374644935,0.962,0.00427527776875375,1.04840796418297,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-AC,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494168900755281,0.00468774472194485,0.0050150348487963,0.224279176628778,0.256589241947632,1.14406181529876,0.22427209689421,0.96,0.00438178046004133,1.04409766753873,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-AC,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.327583844173767,-0.00296676082623283,0.0042314368375088,0.189235608223328,0.191230053471417,1.01053948179634,0.189211553642327,0.961,0.00432891441356837,0.778141948887956,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-AC,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.339911202523525,-0.00305335447647621,0.00438867463587939,0.196267496339109,0.197322056077277,1.00537307377859,0.196242178513493,0.96,0.00438178046004133,0.802931163210186,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-AC,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190280461483591,-0.00216541351641032,0.0024842093388347,0.111097219039484,0.139759418702343,1.25799205336249,0.111090547743564,0.9655,0.00408103847078167,0.568700706140543,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-AC,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187431649947959,-0.00140846505204003,0.00244778122429213,0.109468104231297,0.137427871746085,1.25541474122646,0.109449796641542,0.96,0.00438178046004133,0.559213314072553,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T2,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.476759640297203,0.00874168992862208,0.00497951889848733,0.222690855045251,0.362864213481012,1.62945269309455,0.222806728926962,0.9875,0.00248432586429397,1.4765454547238,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T2,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49692756511678,0.00744640908344394,0.00498164492510228,0.222785933845911,0.359388485500777,1.6131560879842,0.222854671348107,0.985,0.00271799558498538,1.46240222935076,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T2,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.326112597908741,-0.00443800709125795,0.00453890091884282,0.202985819953376,0.283218333761693,1.39526166816355,0.202983588961116,0.9815,0.00301311715670002,1.15245518261105,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T2,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338245824916141,-0.00471873208386001,0.00467446311068808,0.209048345476273,0.286149201544732,1.36881830321498,0.209049340045534,0.9785,0.00324328151722911,1.16438129530739,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T2,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190437663688705,-0.00200821131129624,0.00292983782572448,0.131026330827402,0.219555574424101,1.67565994588764,0.13100896279674,0.9835,0.00284848644019942,0.893402472415877,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T2,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187425216667963,-0.00141489833203607,0.00289806954906386,0.129605610304579,0.216804886236137,1.67280479391776,0.129580929741228,0.9815,0.00301311715670002,0.882209535800997,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T3,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.482553758958862,0.0145358085902812,0.00514201468084567,0.229957887353456,0.265920072890797,1.15638596245262,0.230359456876552,0.9655,0.00408103847078167,1.08206612931058,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T3,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.503660666609262,0.0141795105759257,0.00515588657307744,0.230578257233592,0.2653659192248,1.15087138921328,0.230956290372656,0.9615,0.00430219420761081,1.07981120020391,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T3,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324279621062098,-0.00627098393790124,0.00450982826460706,0.201685651330226,0.214658592826127,1.06432258026457,0.201732715842202,0.9655,0.00408103847078167,0.873475966434506,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T3,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.335000024606776,-0.0079645323932245,0.00463847606765133,0.207438955985486,0.219060511159195,1.05602397639584,0.207539969105618,0.963,0.00422084114839685,0.89138799045144,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T3,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.1840883276094,-0.00835754739060133,0.00264707308036581,0.118380706982154,0.151435507626632,1.27922455852084,0.118645831734992,0.9625,0.00424816136699161,0.616212352066498,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T3,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.181267419097875,-0.00757269590212384,0.00260380907231198,0.116445881722405,0.149193470407202,1.28122582096002,0.116662801576378,0.9625,0.00424816136699161,0.607089187690729,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T4,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472901721161387,0.00488377079280679,0.0049978109157752,0.223508898927276,0.254308278623908,1.13779934420711,0.223506377991525,0.966,0.00405240669232495,1.0348161073768,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T4,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493854354218489,0.00437319818515236,0.0049974257622732,0.223491674339032,0.253328386815113,1.13350256811276,0.22347858755814,0.962,0.00427527776875375,1.03082878996537,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T4,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.333931658859573,0.00338105385957319,0.00462131066511464,0.206671295846822,0.226770723029094,1.09725311441976,0.206647282924171,0.968,0.00393547964039963,0.922761925572358,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T4,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.34480633699755,0.00184177999754888,0.00475640480123924,0.212712889281546,0.230921368787257,1.08560120436148,0.2126676798045,0.9655,0.00408103847078167,0.93965148618676,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T4,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.1840883276094,-0.00835754739060133,0.00264707308036581,0.118380706982154,0.151435507626632,1.27922455852084,0.118645831734992,0.9625,0.00424816136699161,0.616212352066498,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T4,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.181267419097875,-0.00757269590212384,0.00260380907231198,0.116445881722405,0.149193470407202,1.28122582096002,0.116662801576378,0.9625,0.00424816136699161,0.607089187690729,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T5,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.482603674305631,0.0145857239370509,0.00517619972578922,0.231486689039609,0.385948766732606,1.66726116449213,0.231887984815271,0.986,0.00262716577322407,1.57047974449843,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T5,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.503731924476612,0.0142507684432762,0.0052115985943237,0.233069774567003,0.384005234076054,1.64759774101751,0.233446875023053,0.9875,0.00248432586429397,1.56257123711875,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T5,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.318229460212597,-0.0123211447874025,0.00472167966890674,0.211159934153084,0.297782118811964,1.41022074100517,0.21146639009902,0.98,0.00313049516849971,1.21171726969663,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T5,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.328676162861277,-0.0142883941387243,0.00482554576091819,0.21580496699898,0.300357384335635,1.39180014488292,0.216223625204564,0.979,0.00320616593457045,1.22219638684959,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T5,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.19116074917552,-0.0012851258244812,0.00306533665619838,0.13708602274363,0.230612487881022,1.68224654319646,0.137057772093508,0.9825,0.00293204280323463,0.938394606392037,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T5,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188850593162262,1.04781622629932e-05,0.00302693485162524,0.135368641833945,0.228612845220247,1.68881686425342,0.13533479584779,0.985,0.00271799558498538,0.930257779523621,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T6,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473140984895207,0.00512303452662638,0.00506926264709818,0.226704317494241,0.373359498923998,1.64690069889596,0.22670552624386,0.987,0.00253288373203351,1.51925224542164,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T6,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494067707388121,0.00458655135478461,0.00509440133613169,0.227828553845124,0.370490351695711,1.62618050039315,0.22781776374005,0.9865,0.00258047960658479,1.50757728233222,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T6,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.327692149623021,-0.00285845537697792,0.00482359892959089,0.215717902055209,0.302713621399571,1.40328465331587,0.215682908288092,0.9795,0.00316857617866448,1.23178424643384,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T6,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338340379949768,-0.00462417705023279,0.00493426697377931,0.220667127450054,0.30428810701503,1.37894624600985,0.220660411401506,0.9785,0.00324328151722911,1.23819104956478,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T6,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.19116074917552,-0.0012851258244812,0.00306533665619838,0.13708602274363,0.230612487881022,1.68224654319646,0.137057772093508,0.9825,0.00293204280323463,0.938394606392037,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-T6,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188850593162262,1.04781622629932e-05,0.00302693485162524,0.135368641833945,0.228612845220247,1.68881686425342,0.13533479584779,0.985,0.00271799558498538,0.930257779523621,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U2,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474344949072536,0.0063269987039553,0.00502759622749248,0.224840938561894,0.257648506595854,1.14591456628762,0.22487374644935,0.962,0.00427527776875375,1.04840796418297,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U2,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494168900755281,0.00468774472194485,0.0050150348487963,0.224279176628778,0.256589241947632,1.14406181529876,0.22427209689421,0.96,0.00438178046004133,1.04409766753873,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U2,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.327904871009954,-0.00264573399004569,0.00463813748781194,0.207423814234752,0.279847687233161,1.34915891054073,0.207388828775041,0.9805,0.00309190475273738,1.13873954842536,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U2,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340428117447515,-0.00253643955248546,0.00479292700109135,0.214346211712689,0.282961068645724,1.32011229116102,0.214307629010137,0.9795,0.00316857617866448,1.15140833471718,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U2,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.189959434647404,-0.00248644035259747,0.00269948211577488,0.120724510298352,0.219126944804064,1.81509905703925,0.120719934429698,0.976,0.00342227994179319,0.891658318284074,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U2,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186914735023968,-0.00192537997603077,0.00265520967643335,0.118744586620404,0.21602475213795,1.81923873993959,0.118730509142667,0.9775,0.00331615364541512,0.879035060573193,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U3,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474344949072536,0.0063269987039553,0.00502759622749248,0.224840938561894,0.257648506595854,1.14591456628762,0.22487374644935,0.962,0.00427527776875375,1.04840796418297,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U3,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494168900755281,0.00468774472194485,0.0050150348487963,0.224279176628778,0.256589241947632,1.14406181529876,0.22427209689421,0.96,0.00438178046004133,1.04409766753873,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U3,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.327624016574414,-0.0029265884255849,0.00431099695423682,0.192793644809362,0.205592947296025,1.06638861202775,0.192767657307837,0.965,0.00410944035119139,0.836586581357934,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U3,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341151114362113,-0.00181344263788785,0.00446704028847219,0.199772114865082,0.212020364110029,1.06131110567268,0.199730398294625,0.9635,0.0041933131292571,0.86274064320738,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U3,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190240289082943,-0.00220558591705825,0.00280095206468941,0.125262384367278,0.161312495262413,1.28779678015256,0.125250485883866,0.9675,0.00396508196636589,0.656403202137026,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U3,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186191738109371,-0.00264837689062838,0.00275860726608484,0.123368667403811,0.159007805723634,1.28888322351062,0.123366251799665,0.964,0.00416557318985035,0.647025096673309,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U4,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474344949072536,0.0063269987039553,0.00502759622749248,0.224840938561894,0.257648506595854,1.14591456628762,0.22487374644935,0.962,0.00427527776875375,1.04840796418297,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U4,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494168900755281,0.00468774472194485,0.0050150348487963,0.224279176628778,0.256589241947632,1.14406181529876,0.22427209689421,0.96,0.00438178046004133,1.04409766753873,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U4,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.311808412840516,-0.0187421921594836,0.00438098391724014,0.195923556945645,0.21449065252451,1.09476704010644,0.196769197063701,0.9675,0.00396508196636589,0.872792593757333,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U4,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.325072622296432,-0.0178919347035693,0.00452132347652902,0.202199732835691,0.220641175217999,1.09120408876749,0.202939426726997,0.967,0.00399443362693637,0.897819934536206,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U4,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.206055892816842,0.0136100178168405,0.00257987820916225,0.115375660987144,0.138131808414635,1.19723525076945,0.116146975688655,0.9665,0.00402354010791492,0.562077731256022,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U4,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.202270230175052,0.013430115175053,0.00253229427497611,0.113247642757602,0.135362092430535,1.19527514334464,0.114013087272794,0.9605,0.00435544199823623,0.550807367865909,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U5,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474344949072536,0.0063269987039553,0.00502759622749248,0.224840938561894,0.257648506595854,1.14591456628762,0.22487374644935,0.962,0.00427527776875375,1.04840796418297,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U5,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494168900755281,0.00468774472194485,0.0050150348487963,0.224279176628778,0.256589241947632,1.14406181529876,0.22427209689421,0.96,0.00438178046004133,1.04409766753873,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U5,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.3311902811365,0.0006396761365007,0.00458007762688443,0.20482729831879,0.291135439954659,1.42137030729927,0.20477708419417,0.982,0.002972877394041,1.18467099979414,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U5,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.345066167021159,0.00210161002115858,0.00474191732164903,0.212064989497819,0.295510570910575,1.39349060686707,0.212022382675759,0.985,0.00271799558498538,1.20247402221073,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U5,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.186674024520857,-0.00577185047914385,0.00305809205489045,0.136762034323741,0.261887585360449,1.91491437412018,0.13684961221467,0.986,0.00262716577322407,1.06565737112237,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U5,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.182276685450324,-0.00656342954967482,0.00301035192563528,0.134627030838357,0.25935689980738,1.92648458628477,0.134753307273289,0.9825,0.00293204280323463,1.05535965613176,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U6,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474344949072536,0.0063269987039553,0.00502759622749248,0.224840938561894,0.257648506595854,1.14591456628762,0.22487374644935,0.962,0.00427527776875375,1.04840796418297,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U6,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494168900755281,0.00468774472194485,0.0050150348487963,0.224279176628778,0.256589241947632,1.14406181529876,0.22427209689421,0.96,0.00438178046004133,1.04409766753873,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U6,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.317244261324908,-0.0133063436750912,0.00463143349374513,0.207124002505669,0.290118493745321,1.40069953378475,0.207499303660906,0.9835,0.00284848644019942,1.18053290282202,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U6,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.330684036838774,-0.0122805201612273,0.00478520647992248,0.214000939509583,0.293821325815394,1.37299082185682,0.214299591892656,0.983,0.00289058817544112,1.195600246637,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U6,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.200620044332449,0.00817416933244801,0.00293822566481685,0.1314014463953,0.238979256869807,1.81869578627679,0.131622657582177,0.9815,0.00301311715670002,0.972440164653626,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-U6,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.19665881563271,0.0078187006327111,0.00289043751599357,0.129264295409545,0.235561151487348,1.82232186189563,0.129468279969559,0.982,0.002972877394041,0.958531413724955,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD Gaussian + Super Learner
lowdim,75,LD-AC,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472315165044606,0.00429721467602502,0.00507396379830587,0.226914559367699,0.258047824861188,1.1372025910556,0.22689851960377,0.9635,0.0041933131292571,1.05003284629524,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-AC,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492004719161038,0.00252356312770217,0.00507837055727613,0.227111635620058,0.255836672615189,1.12647981208319,0.227068874039047,0.956,0.00458606585212206,1.04103535721465,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-AC,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.32731855428613,-0.00323205071386889,0.00422786311015772,0.189075786277527,0.191640221629522,1.01356300244724,0.189056140555666,0.9635,0.0041933131292571,0.779810980737947,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-AC,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.339662916043134,-0.00330164095686734,0.00438703026876209,0.196193958006024,0.197538498333802,1.0068531179117,0.196172689119813,0.9605,0.00435544199823623,0.803811897154753,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-AC,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191245172824759,-0.00120070217524205,0.00252317794110695,0.112839947912862,0.139196967252222,1.23357879746377,0.112818124003941,0.9545,0.00465992220965114,0.56641201218472,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-AC,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188279925240108,-0.000560189759891088,0.00249357448846795,0.111516041263472,0.136568289071882,1.22465151671965,0.111489566139231,0.9545,0.00465992220965114,0.555715551429115,TRUE,TRUE,TRUE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T2,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.475429273020867,0.00741132265228599,0.00496585566924895,0.222079816857867,0.36387117375198,1.63847025317416,0.222147953032551,0.988,0.00243474844696531,1.48064291751,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T2,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495435231795463,0.00595407576212726,0.004976987434118,0.222577644517002,0.359283542918605,1.61419420040255,0.22260163623163,0.9825,0.00293204280323463,1.46197520324304,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T2,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.324794736031926,-0.00575586896807351,0.0045642472557219,0.204119342598221,0.283984998162948,1.39126941400125,0.204149464112194,0.9815,0.00301311715670002,1.15557484775001,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T2,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336874960832576,-0.0060895961674244,0.00471355782791216,0.210796714381757,0.286103129200899,1.35724662521429,0.210831971835937,0.9815,0.00301311715670002,1.16419382046874,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T2,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.1921286613802,-0.000317213619801046,0.00291060225586959,0.130166089991773,0.222398535658293,1.70857506492167,0.130133931020065,0.983,0.00289058817544112,0.904970881017079,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T2,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189262061127385,0.000421946127385926,0.00288340210923054,0.128949662454115,0.218293402348083,1.69285749333202,0.128918111519837,0.9805,0.00309190475273738,0.888266516946351,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T3,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47908852819777,0.011070577829189,0.00517186900223697,0.231293013194518,0.265916344715768,1.1496946710281,0.231500037617913,0.9605,0.00435544199823623,1.08205095884271,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T3,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.500193373402351,0.0107122173690152,0.00520012171894419,0.232556513096645,0.264100879728694,1.13564172515323,0.232745015239294,0.9585,0.00445969449626317,1.07466357679927,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T3,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.323948928830079,-0.00660167616991987,0.00452830831381749,0.202512104255467,0.214691824713315,1.06014317268899,0.202569071978041,0.9635,0.0041933131292571,0.873611191651425,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T3,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.334737488613182,-0.00822706838681846,0.00465994367514361,0.208399016578826,0.21854535067233,1.04868705361508,0.20850927962613,0.9645,0.00413761706783023,0.889291730067873,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T3,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.185426893108854,-0.00701898189114682,0.00268385849246611,0.120025800622886,0.151408959432949,1.26147010598719,0.120200897773459,0.962,0.00427527776875375,0.616104323737287,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T3,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.182519938672151,-0.00632017632784778,0.00264885687293552,0.118460480611027,0.148649747863027,1.25484673957325,0.1185993830198,0.9585,0.00445969449626317,0.604876704283975,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T4,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469961040221911,0.00194308985333006,0.00503994521831364,0.225393202220486,0.255163412646561,1.13208122575477,0.225345224394882,0.958,0.00448530935387962,1.0382957678322,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T4,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490886797896271,0.00140564186293516,0.00505598879937068,0.226110692977408,0.252929976485488,1.11861130119468,0.226058528450114,0.9565,0.00456112650559048,1.02920760237104,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T4,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.333076416805938,0.00252581180593907,0.00465235245752528,0.208059527006295,0.225669457516425,1.08463890485341,0.208022840380505,0.971,0.00375226598204339,0.918280721510993,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T4,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.344044064119262,0.00107950711926155,0.00478500173428525,0.213991783006324,0.229307271029264,1.07157044914424,0.213941001886616,0.966,0.00405240669232495,0.933083495683696,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T4,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.185426893108854,-0.00701898189114682,0.00268385849246611,0.120025800622886,0.151408959432949,1.26147010598719,0.120200897773459,0.962,0.00427527776875375,0.616104323737287,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T4,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.182519938672151,-0.00632017632784778,0.00264885687293552,0.118460480611027,0.148649747863027,1.25484673957325,0.1185993830198,0.9585,0.00445969449626317,0.604876704283975,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T5,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.479443955508012,0.0114260051394313,0.00512945286034355,0.229396105662178,0.388098240358404,1.69182575806208,0.229623203530856,0.9895,0.00227922684259377,1.57922625460968,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T5,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.500440114641903,0.010958958608567,0.00518177272314387,0.231735921058078,0.384933244319929,1.66108578489848,0.231937028337145,0.985,0.00271799558498538,1.56634744115492,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T5,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.31841880477365,-0.0121318002263495,0.00474888465685077,0.212376578200482,0.29931372546518,1.40935374324861,0.212669790142825,0.984,0.00280570846668003,1.21794959230717,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T5,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.328696011343178,-0.0142685456568227,0.00486430428596373,0.21753830093317,0.300926811790331,1.38332794960451,0.217951467790113,0.9795,0.00316857617866448,1.22451346714792,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T5,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191216295020057,-0.00122957997994404,0.00301536889816014,0.134851396670494,0.232251157678028,1.7222747662416,0.134823286569191,0.9845,0.00276222283677476,0.945062583973378,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T5,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189088572353283,0.000248457353283313,0.00298237595259599,0.133375907289306,0.228883193594262,1.71607600087615,0.133342790618689,0.984,0.00280570846668003,0.931357865032228,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T6,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469961493040879,0.00194354267229885,0.00501460635736145,0.224260013909256,0.374854182397978,1.67151591522534,0.224212365670985,0.9885,0.00238408787589719,1.52533432242941,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T6,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490746515044367,0.00126535901103107,0.00505705581886099,0.226158411539681,0.370678917286501,1.63902334988528,0.226105405574531,0.985,0.00271799558498538,1.50834458220819,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T6,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.327901267240782,-0.00264933775921709,0.00482991182571235,0.216000223352459,0.302360430136647,1.39981535872428,0.215962467643409,0.9845,0.00276222283677476,1.23034706157366,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T6,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338389610940714,-0.00457494605928671,0.00495429730995162,0.221562911315923,0.303159744334608,1.36827839341007,0.221554753368998,0.983,0.00289058817544112,1.23359958332159,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T6,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191216295020057,-0.00122957997994404,0.00301536889816014,0.134851396670494,0.232251157678028,1.7222747662416,0.134823286569191,0.9845,0.00276222283677476,0.945062583973378,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-T6,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189088572353283,0.000248457353283313,0.00298237595259599,0.133375907289306,0.228883193594262,1.71607600087615,0.133342790618689,0.984,0.00280570846668003,0.931357865032228,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U2,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472315165044606,0.00429721467602502,0.00507396379830587,0.226914559367699,0.258047824861188,1.1372025910556,0.22689851960377,0.9635,0.0041933131292571,1.05003284629524,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U2,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492004719161038,0.00252356312770217,0.00507837055727613,0.227111635620058,0.255836672615189,1.12647981208319,0.227068874039047,0.956,0.00458606585212206,1.04103535721465,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U2,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328869552617243,-0.00168105238275611,0.00457075992959867,0.204410598228295,0.281399981064726,1.37664085670571,0.204366403204708,0.9775,0.00331615364541512,1.14505605007044,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U2,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341438450995349,-0.00152610600465163,0.00472270003052258,0.211205566111776,0.283425704768821,1.34194240230782,0.211158273009975,0.979,0.00320616593457045,1.15329900436762,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U2,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.189694174493646,-0.00275170050635482,0.00276217776334621,0.123528344895609,0.221040676102437,1.78939235597493,0.123528111061122,0.983,0.00289058817544112,0.899445559751258,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U2,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186504390287892,-0.0023357247121068,0.00272579246701846,0.121901144976202,0.216611052386128,1.77694026113056,0.121893046609996,0.981,0.00305278561317365,0.881420798638252,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U3,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472315165044606,0.00429721467602502,0.00507396379830587,0.226914559367699,0.258047824861188,1.1372025910556,0.22689851960377,0.9635,0.0041933131292571,1.05003284629524,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U3,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492004719161038,0.00252356312770217,0.00507837055727613,0.227111635620058,0.255836672615189,1.12647981208319,0.227068874039047,0.956,0.00458606585212206,1.04103535721465,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U3,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.327267514224662,-0.00328309077533732,0.0042820088127742,0.191497255712326,0.206659739976409,1.07917859818765,0.19147752356587,0.9655,0.00408103847078167,0.840927510622471,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U3,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340744154130323,-0.00222040286967824,0.00444099566706329,0.198607363986711,0.212401645723599,1.06945503661089,0.198570120552259,0.965,0.00410944035119139,0.864292131650084,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U3,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191296212886227,-0.00114966211377361,0.00284523465987208,0.127242762228249,0.162217502169998,1.27486624252161,0.127216142459127,0.9695,0.00384511053157123,0.660085802366654,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U3,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187198687152919,-0.00164142784708019,0.00280866205562318,0.125607185643954,0.159271820375634,1.2680151980087,0.125586507190181,0.9675,0.00396508196636589,0.648099409377369,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U4,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472315165044606,0.00429721467602502,0.00507396379830587,0.226914559367699,0.258047824861188,1.1372025910556,0.22689851960377,0.9635,0.0041933131292571,1.05003284629524,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U4,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492004719161038,0.00252356312770217,0.00507837055727613,0.227111635620058,0.255836672615189,1.12647981208319,0.227068874039047,0.956,0.00458606585212206,1.04103535721465,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U4,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.31281164831326,-0.0177389566867394,0.00433790408712811,0.193996968373852,0.213878405544161,1.10248323639777,0.194757995755528,0.964,0.00416557318985035,0.870301274794434,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U4,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.325975504333829,-0.0169890526661721,0.0044813596495331,0.200412496159613,0.219712822676202,1.09630300947511,0.201081361501041,0.9685,0.00390562094934979,0.894042337641704,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U4,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.20575207879763,0.0133062037976284,0.00263843342098617,0.117994329668648,0.138937693080221,1.1774946598738,0.118712912366518,0.9615,0.00430219420761081,0.565356989159653,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U4,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.201967336949413,0.0131272219494136,0.00259549764150867,0.116074183237075,0.135595310452271,1.16817802779904,0.116785287439199,0.962,0.00427527776875375,0.551756364755542,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U5,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472315165044606,0.00429721467602502,0.00507396379830587,0.226914559367699,0.258047824861188,1.1372025910556,0.22689851960377,0.9635,0.0041933131292571,1.05003284629524,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U5,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492004719161038,0.00252356312770217,0.00507837055727613,0.227111635620058,0.255836672615189,1.12647981208319,0.227068874039047,0.956,0.00458606585212206,1.04103535721465,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U5,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.331161315636977,0.000610710636977433,0.0044829250584389,0.200482503374132,0.291667048891949,1.45482545350929,0.200433306886758,0.985,0.00271799558498538,1.18683419123293,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U5,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.345207268997612,0.00224271199761104,0.00464530428112294,0.207744322975234,0.2945693027791,1.41794152812646,0.207704488718174,0.983,0.00289058817544112,1.19864386996762,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U5,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.187402411473913,-0.00504346352608837,0.0031084296963963,0.139013202088423,0.262229349516888,1.88636291789099,0.139069926813953,0.988,0.00243474844696531,1.06704805748115,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U5,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.18273557228563,-0.00610454271436947,0.00306960323257206,0.137276829839684,0.258573044347422,1.88358840052899,0.137378204197681,0.9845,0.00276222283677476,1.05217003816018,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U6,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472315165044606,0.00429721467602502,0.00507396379830587,0.226914559367699,0.258047824861188,1.1372025910556,0.22689851960377,0.9635,0.0041933131292571,1.05003284629524,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U6,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492004719161038,0.00252356312770217,0.00507837055727613,0.227111635620058,0.255836672615189,1.12647981208319,0.227068874039047,0.956,0.00458606585212206,1.04103535721465,TRUE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U6,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.316757044674259,-0.0137935603257401,0.00454572265433161,0.203290897238925,0.290281585316352,1.42791236232869,0.203707603226333,0.9815,0.00301311715670002,1.18119654533336,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U6,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.330341773621318,-0.0126227833786832,0.00469777384739659,0.21009083331399,0.292823796107452,1.39379615706419,0.210417261230324,0.979,0.00320616593457045,1.19154115813642,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U6,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.20180668243663,0.00936080743662913,0.00296270425343674,0.132496162158246,0.239097181112463,1.80455929604133,0.132793373652591,0.9855,0.00267298989897081,0.972920014961337,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,75,LD-U6,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.197601067661924,0.00876095266192472,0.00292055195179481,0.130611053920658,0.234420426074103,1.79479775284952,0.130871968251824,0.9855,0.00267298989897081,0.953889641785372,FALSE,FALSE,FALSE,cluster_if_t,238.027323,LD residual bootstrap + Super Learner
lowdim,100,LD-AC,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.475109661329426,0.00709171096084504,0.00402480770980344,0.179994872709715,0.186109883221086,1.03397324834487,0.180089554080845,0.957,0.00453602248671675,0.750090229362196,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-AC,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496643432166788,0.0071622761334515,0.00405339124868131,0.181273167429083,0.186898309011848,1.03103129747521,0.181369317825726,0.957,0.00453602248671675,0.753267870828583,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-AC,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.322311003049469,-0.00823960195053039,0.00356858592527125,0.15959201424911,0.160250598669953,1.00412667528473,0.159764724663754,0.953,0.00473238840333293,0.645867947641349,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-AC,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.334893222474244,-0.0080713345257565,0.00370338902133589,0.165620591976669,0.165839681896096,1.00132284226745,0.165775787850596,0.953,0.00473238840333293,0.668393977137816,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-AC,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.19101689751699,-0.00142897748301096,0.00208778300029972,0.0933684942187728,0.100914629558782,1.08082100287842,0.0933560863118823,0.9485,0.00494205169944629,0.406722503510612,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-AC,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187355147759249,-0.00148496724075041,0.00205571412334539,0.0919343304421335,0.0997092930867527,1.0845708301483,0.0919233391527558,0.946,0.00505390937789747,0.401864561013872,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T2,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474237727663572,0.00621977729499102,0.00397245688882373,0.177653672821944,0.17758908886967,0.999636461485725,0.177718127052341,0.951,0.00482695556225661,0.715748342307176,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T2,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495756441106076,0.00627528507274018,0.00400097759234644,0.178929157458802,0.178331666714218,0.996660741306395,0.178994454578812,0.9535,0.00470838348055891,0.718741199946414,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T2,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.323253353276818,-0.00729725172318126,0.00366412988218501,0.16386486989908,0.171461962293608,1.04636193467952,0.163986339741944,0.9595,0.00440793318914885,0.691053803257307,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T2,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.335880422842444,-0.00708413415755723,0.00380729139901491,0.170267247566952,0.176992025078413,1.0394954262053,0.170372019659893,0.959,0.00443390347211123,0.713341959000835,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T2,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.189580323410326,-0.00286555158967466,0.00213625308708551,0.0955361423973397,0.103153720297104,1.07973503753252,0.0955552317396896,0.9455,0.00507591124823908,0.415746850076214,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T2,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.185924297238071,-0.00291581776192833,0.00210594067462839,0.0941805301010167,0.102042697124683,1.08347974910773,0.0942021191757608,0.9435,0.00516273909857936,0.411269024332601,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T3,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.486179323818345,0.0181613734497649,0.00412127640375166,0.184309083857092,0.19238789883401,1.04383297235193,0.185155850457462,0.9575,0.00451075104611194,0.775392905875314,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T3,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.508787948264996,0.0193067922316598,0.0041727109625361,0.186609307253786,0.193286448042946,1.03578139208287,0.187558988756171,0.956,0.00458606585212206,0.779014384598309,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T3,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320486528274324,-0.0100640767256757,0.00371065517715138,0.16594554434344,0.172053454673508,1.03680671484271,0.166209026126553,0.9575,0.00451075104611194,0.69343773175818,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T3,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.331810375059185,-0.0111541819408161,0.00383994690603193,0.171727646237548,0.176803939278806,1.02956013869914,0.172046665369649,0.9575,0.00451075104611194,0.712583905112857,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T3,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182875028780508,-0.00957084621949292,0.00218066866751147,0.0975224675391906,0.105030557164894,1.07698830654266,0.0979667160644481,0.942,0.00522666241496426,0.423311182352775,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T3,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.17913533901758,-0.00970477598241903,0.00215097270327918,0.0961944236455746,0.103903303414049,1.08013853065826,0.0966587974982256,0.938,0.00539240206216117,0.418767941500184,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T4,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.4777164825539,0.00969853218531966,0.00404787105491562,0.181026296858902,0.181489668393175,1.00255969183656,0.181240714026733,0.95,0.00487339717240448,0.731469090387788,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T4,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.499611538278616,0.0101303822452798,0.00409022275714857,0.182920322562016,0.181955865965275,0.994727449726562,0.183154959333414,0.948,0.00496467521596328,0.73334803543752,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T4,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328949369538769,-0.00160123546123044,0.00376904929512137,0.168557008688781,0.17797733262045,1.05588805831896,0.168522471500162,0.965,0.00410944035119139,0.717313105225889,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T4,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340986785045565,-0.00197777195443603,0.00389337242152242,0.174116907924942,0.182468846552824,1.04796741871549,0.174084608332942,0.958,0.00448530935387962,0.735415532982053,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T4,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182875028780508,-0.00957084621949292,0.00218066866751147,0.0975224675391906,0.105030557164894,1.07698830654266,0.0979667160644481,0.942,0.00522666241496426,0.423311182352775,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T4,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.17913533901758,-0.00970477598241903,0.00215097270327918,0.0961944236455746,0.103903303414049,1.08013853065826,0.0966587974982256,0.938,0.00539240206216117,0.418767941500184,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T5,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.484300007419673,0.0162820570510929,0.00409706896019583,0.183226494070045,0.191782358956248,1.04669556621507,0.183902875281902,0.9585,0.00445969449626317,0.772952360870734,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T5,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.507025071551443,0.0175439155181064,0.00414498878376723,0.185369533729554,0.192955097045676,1.04092130547832,0.186151744753578,0.958,0.00448530935387962,0.777678920080034,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T5,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320738516364459,-0.00981208863554011,0.00374933624840574,0.167675414438785,0.174188618156011,1.03884411879359,0.167920410219564,0.9585,0.00445969449626317,0.702043213845414,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T5,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.331500332471951,-0.01146422452805,0.00388101796400604,0.173564399788307,0.179117169568286,1.03199256176239,0.17389930137142,0.9565,0.00456112650559048,0.721907060919377,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T5,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182395005505145,-0.0100508694948564,0.0022201112184824,0.0992863920427307,0.106669390191223,1.07436062482072,0.0997691271318088,0.94,0.0053103672189407,0.429916272954786,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T5,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179164302262729,-0.00967581273726995,0.00219234321861606,0.098044569336724,0.105710569391499,1.07818893087742,0.0984964596305988,0.935,0.00551248582764618,0.426051877893468,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T6,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.476015767256931,0.0079978168883502,0.00403083904074872,0.180264602029484,0.181112332672543,1.0047027016592,0.180396907280738,0.95,0.00487339717240448,0.729948290780928,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T6,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.497940987979761,0.00845983194642529,0.00406893000694049,0.181968081824153,0.181690530826806,0.998474727025945,0.182119179022754,0.95,0.00487339717240448,0.732278638737961,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T6,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329022756527202,-0.00152784847279746,0.00381463777310788,0.170595787404153,0.179961065795993,1.05489747744857,0.170559976370949,0.9625,0.00424816136699161,0.725308268335359,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T6,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340584416043632,-0.00238014095636887,0.00394321421807046,0.176345900828985,0.184450539073835,1.04595875609669,0.176317874510183,0.9575,0.00451075104611194,0.743402471514732,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T6,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182395005505145,-0.0100508694948564,0.0022201112184824,0.0992863920427307,0.106669390191223,1.07436062482072,0.0997691271318088,0.94,0.0053103672189407,0.429916272954786,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-T6,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179164302262729,-0.00967581273726995,0.00219234321861606,0.098044569336724,0.105710569391499,1.07818893087742,0.0984964596305988,0.935,0.00551248582764618,0.426051877893468,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U2,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.475109661329426,0.00709171096084504,0.00402480770980344,0.179994872709715,0.186109883221086,1.03397324834487,0.180089554080845,0.957,0.00453602248671675,0.750090229362196,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U2,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496643432166788,0.0071622761334515,0.00405339124868131,0.181273167429083,0.186898309011848,1.03103129747521,0.181369317825726,0.957,0.00453602248671675,0.753267870828583,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U2,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.31992672429528,-0.0106238807047198,0.00368038985340621,0.164592037918335,0.170745242782147,1.03738458397887,0.164893482338951,0.959,0.00443390347211123,0.68816516406504,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U2,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.332461444981095,-0.0105031120189061,0.00380598018147304,0.170208608135814,0.17646768777245,1.03677299112652,0.170489882868372,0.9585,0.00445969449626317,0.711228689768239,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U2,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.19340117627118,0.000955301271178453,0.00200187691224481,0.0895266571673353,0.0881982129445238,0.985161467379168,0.0895093706429921,0.933,0.00559066185706129,0.355470739285264,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U2,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189786925252398,0.000946810252399219,0.00197476570014583,0.0883142069032208,0.0867662836364754,0.982472545233388,0.0882972020566251,0.928,0.0057799653978203,0.349699545598422,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U3,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.475109661329426,0.00709171096084504,0.00402480770980344,0.179994872709715,0.186109883221086,1.03397324834487,0.180089554080845,0.957,0.00453602248671675,0.750090229362196,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U3,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496643432166788,0.0071622761334515,0.00405339124868131,0.181273167429083,0.186898309011848,1.03103129747521,0.181369317825726,0.957,0.00453602248671675,0.753267870828583,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U3,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.322576365005025,-0.00797423999497466,0.00362665825572315,0.162189087819156,0.163097824226523,1.00560294419055,0.162344498092801,0.952,0.00477995815881269,0.657343297761454,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U3,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336029966245457,-0.00693459075454396,0.00376415844215846,0.16833828309492,0.169387819255642,1.00623468495357,0.168439001467893,0.952,0.00477995815881269,0.682694255660202,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U3,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190751535561434,-0.00169433943856669,0.00226199941486918,0.101159689134245,0.11476756103612,1.13451872003893,0.101148587980838,0.966,0.00405240669232495,0.462554834224781,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U3,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186218403988036,-0.00262171101196295,0.00224015675615808,0.100182855740498,0.113401002089442,1.13194020325377,0.1001921137149,0.964,0.00416557318985035,0.457047106768239,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U4,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.475109661329426,0.00709171096084504,0.00402480770980344,0.179994872709715,0.186109883221086,1.03397324834487,0.180089554080845,0.957,0.00453602248671675,0.750090229362196,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U4,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496643432166788,0.0071622761334515,0.00405339124868131,0.181273167429083,0.186898309011848,1.03103129747521,0.181369317825726,0.957,0.00453602248671675,0.753267870828583,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U4,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.305650127170706,-0.0249004778292936,0.00367995417968452,0.164572553997181,0.168276247888841,1.02250493051061,0.166404979680651,0.955,0.00463546114210874,0.678214220494711,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U4,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.318337089458369,-0.0246274675416316,0.00380683361284505,0.170246774747053,0.17453186470693,1.02516987453209,0.171976697511995,0.9545,0.00465992220965114,0.703426621752887,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U4,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.207677773395753,0.0152318983957523,0.0021192993494964,0.0947779482029008,0.0978725432779631,1.03265100304173,0.0959707182663415,0.9545,0.00465992220965114,0.394461794102674,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U4,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.203911280775124,0.0150711657751247,0.00208505393779999,0.093246446833488,0.0957215242230865,1.02654339627566,0.0944335344830863,0.952,0.00477995815881269,0.385792408316654,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U5,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.475109661329426,0.00709171096084504,0.00402480770980344,0.179994872709715,0.186109883221086,1.03397324834487,0.180089554080845,0.957,0.00453602248671675,0.750090229362196,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U5,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496643432166788,0.0071622761334515,0.00405339124868131,0.181273167429083,0.186898309011848,1.03103129747521,0.181369317825726,0.957,0.00453602248671675,0.753267870828583,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U5,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.322485171838452,-0.00806543316154743,0.00366166246156334,0.163754523494297,0.165521263314103,1.01078895276971,0.163912133184048,0.952,0.00477995815881269,0.667110634936604,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U5,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336457497423106,-0.00650705957689533,0.00379893369889058,0.169893479854681,0.171923454278764,1.0119485128318,0.16997559949658,0.954,0.00468422885862764,0.692913783087521,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U5,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190842728728007,-0.00160314627199393,0.00228472790517742,0.102176138121348,0.116507578933846,1.14026211086073,0.102163169967271,0.9675,0.00396508196636589,0.469567736502783,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U5,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.185790872810388,-0.00304924218961158,0.0022647642006717,0.101283334114198,0.115444040156227,1.13981279512444,0.101303911525343,0.967,0.00399443362693637,0.465281290066769,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U6,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.475109661329426,0.00709171096084504,0.00402480770980344,0.179994872709715,0.186109883221086,1.03397324834487,0.180089554080845,0.957,0.00453602248671675,0.750090229362196,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U6,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496643432166788,0.0071622761334515,0.00405339124868131,0.181273167429083,0.186898309011848,1.03103129747521,0.181369317825726,0.957,0.00453602248671675,0.753267870828583,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U6,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.305744943693803,-0.0248056613061963,0.00370168316861114,0.165544303923626,0.170373588387143,1.02917215723559,0.167351531024114,0.954,0.00468422885862764,0.686667262257963,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U6,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.318873507962653,-0.0240910490373481,0.00382673220518761,0.171136666849744,0.176588924508394,1.03185908525049,0.17278163532271,0.9565,0.00456112650559048,0.711717317720166,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U6,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.207582956872656,0.0151370818726549,0.00215813053014197,0.0965145313943022,0.100283772844134,1.03905361602423,0.097670509830225,0.9545,0.00465992220965114,0.404179922484849,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-U6,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.20337486227084,0.0145347472708412,0.00212776154876272,0.0951563892588734,0.098347914983959,1.03353979433166,0.0962365311397137,0.9495,0.00489641450451246,0.396377714234434,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + glmnet
lowdim,100,LD-AC,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473711082832919,0.00569313246433837,0.00401235650031771,0.179438037693471,0.186630252463479,1.04008188488047,0.179483487050632,0.9585,0.00445969449626317,0.752187505861562,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-AC,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.4953467540028,0.00586559796946434,0.00403550017064022,0.180473054095271,0.187332481003153,1.03800803916279,0.180523248454006,0.9585,0.00445969449626317,0.755017741189598,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-AC,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.322194516741922,-0.00835608825807705,0.00356755230142007,0.159545789185222,0.160233132192758,1.00430812377466,0.159724624364212,0.953,0.00473238840333293,0.645797551412744,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-AC,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.334766741476233,-0.00819781552376776,0.00370203084032563,0.165559852275376,0.16580581040903,1.00148561459964,0.165721343925468,0.9535,0.00470838348055891,0.668257462778329,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-AC,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191696980273986,-0.000748894726015137,0.00207005079068069,0.0925754856967844,0.101057271804299,1.09162021720626,0.0925553687531425,0.9495,0.00489641450451246,0.407297403418153,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-AC,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188011675672777,-0.000828439327222316,0.00203757607544116,0.0911231722802735,0.0997451111983104,1.09461851143108,0.0911041553491172,0.9485,0.00494205169944629,0.402008920975034,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T2,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474715593491937,0.00669764312335638,0.00398038540717914,0.178008246942015,0.177606842726629,0.997745024613853,0.178089727201732,0.9505,0.0048502448391808,0.715819896780306,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T2,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.496100004930397,0.00661884889706108,0.00400751713740081,0.179221614804472,0.178430641630851,0.995586619535354,0.179299013327564,0.949,0.00491929873051028,0.719140104704364,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T2,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.321367397634961,-0.00918320736503823,0.00366951759372398,0.164105815683966,0.171960861716516,1.0478657383336,0.16432158920677,0.9595,0.00440793318914885,0.693064548608822,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T2,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.334048776084917,-0.00891578091508426,0.00380741698638625,0.170272864004941,0.177385443197048,1.04177165418385,0.170463611781701,0.9605,0.00435544199823623,0.714927576495914,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T2,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191625895863583,-0.000819979136418328,0.00214003297644298,0.0957051841883541,0.103240658860563,1.07873632694106,0.095684768407363,0.9455,0.00507591124823908,0.416097243971889,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T2,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187981565712881,-0.00085854928711783,0.00210470295109686,0.0941251774219401,0.101964981117442,1.08329125012278,0.0941055596502021,0.946,0.00505390937789747,0.410955800678448,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T3,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.48532273065216,0.0173047802835793,0.00411063261209496,0.183833079023437,0.193141179613534,1.05063343680878,0.184599997463241,0.957,0.00453602248671675,0.778428900218593,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T3,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.508033332857733,0.0185521768243968,0.00414910605265384,0.185553663591796,0.194007823046992,1.04556180293909,0.186432642678864,0.9585,0.00445969449626317,0.781921787111686,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T3,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.319903875548481,-0.0106467294515185,0.00372353163591399,0.166521397085494,0.172432718317894,1.03549886882925,0.166819854476243,0.958,0.00448530935387962,0.694966301595971,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T3,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.331177126265245,-0.0117874307347557,0.00385290319071653,0.17230706890336,0.177146211017418,1.02808440852054,0.172666802409719,0.958,0.00448530935387962,0.713963384173702,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T3,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.18370828318871,-0.00873759181129129,0.00216880339369936,0.0969918363628802,0.105375799216544,1.08643988162361,0.0973604546186179,0.9435,0.00516273909857936,0.424702632850864,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T3,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179913144975861,-0.00892697002413794,0.00213678800218818,0.0955600645279747,0.104265136744466,1.09109529445685,0.0959523364146817,0.941,0.00526872849936301,0.420226260860263,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T4,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.476875224128938,0.00885727376035726,0.00405155177651547,0.181190903732972,0.182267184764845,1.00594003898484,0.181362013173209,0.9495,0.00489641450451246,0.73460276294437,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T4,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.498789865711197,0.00930870967786103,0.00408166137649937,0.182537445979759,0.182719920212285,1.00099965369596,0.182729065288169,0.95,0.00487339717240448,0.736427450756395,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T4,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328351382071703,-0.00219922292829641,0.00378363548565756,0.169209322960215,0.178515853857966,1.05500010717459,0.169181310021687,0.963,0.00422084114839685,0.719483540839377,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T4,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340420593411781,-0.00254396358821992,0.00390657749118217,0.174707456593078,0.182978896092288,1.04734451328243,0.174682299596341,0.9585,0.00445969449626317,0.737471217341323,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T4,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.18370828318871,-0.00873759181129129,0.00216880339369936,0.0969918363628802,0.105375799216544,1.08643988162361,0.0973604546186179,0.9435,0.00516273909857936,0.424702632850864,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T4,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179913144975861,-0.00892697002413794,0.00213678800218818,0.0955600645279747,0.104265136744466,1.09109529445685,0.0959523364146817,0.941,0.00526872849936301,0.420226260860263,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T5,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.485020682207945,0.0170027318393641,0.00411723750504478,0.184128458815835,0.192397336842953,1.04490820202535,0.184865980080769,0.9575,0.00451075104611194,0.775430944469345,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T5,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.507544647893701,0.0180634918603647,0.00416528748605146,0.186277319292805,0.19362210317066,1.03942929770376,0.187104729499983,0.956,0.00458606585212206,0.780367196321017,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T5,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.318597719203338,-0.0119528857966618,0.00376462021733197,0.168358934308487,0.175380836874642,1.04170792951973,0.168740717892797,0.964,0.00416557318985035,0.706848287045347,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T5,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.329438434807486,-0.0135261221925151,0.00389489590673972,0.174185040255114,0.180183586166593,1.03443777894298,0.17466600704235,0.961,0.00432891441356837,0.72620510601497,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T5,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.184765032740088,-0.00768084225991268,0.00223424957442797,0.0999186785424185,0.107184628846341,1.07271863889631,0.100188551183875,0.943,0.00518415856238985,0.431992871329387,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T5,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.181571225362426,-0.00726888963757333,0.0022019575539561,0.0984745354843002,0.106077748233892,1.0772099376981,0.0987178923921216,0.939,0.00535158854920668,0.427531741602697,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T6,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.4766215145967,0.00860356422811988,0.00405528212212376,0.181357729860167,0.181048758110792,0.998296340885979,0.181516396461506,0.9495,0.00489641450451246,0.729692062273448,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T6,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.498384736451491,0.00890358041815527,0.00409080122239915,0.182946192314475,0.181782668225095,0.993640074851189,0.183117034630823,0.9475,0.00498717104178311,0.732649985820767,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T6,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.326996886814582,-0.00355371818541762,0.00382467787918674,0.171044794598025,0.180358680305493,1.05445290357626,0.171038950274908,0.964,0.00416557318985035,0.726910798805352,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T6,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338598346249695,-0.00436621075030573,0.00395065021953784,0.176678448924222,0.184844717766023,1.04622108067806,0.176688229583716,0.96,0.00438178046004133,0.744991154396673,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T6,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.184765032740088,-0.00768084225991268,0.00223424957442797,0.0999186785424185,0.107184628846341,1.07271863889631,0.100188551183875,0.943,0.00518415856238985,0.431992871329387,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-T6,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.181571225362426,-0.00726888963757333,0.0022019575539561,0.0984745354843002,0.106077748233892,1.0772099376981,0.0987178923921216,0.939,0.00535158854920668,0.427531741602697,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U2,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473711082832919,0.00569313246433837,0.00401235650031771,0.179438037693471,0.186630252463479,1.04008188488047,0.179483487050632,0.9585,0.00445969449626317,0.752187505861562,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U2,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.4953467540028,0.00586559796946434,0.00403550017064022,0.180473054095271,0.187332481003153,1.03800803916279,0.180523248454006,0.9585,0.00445969449626317,0.755017741189598,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U2,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.321803979302651,-0.00874662569734848,0.00368010265444865,0.164579193990492,0.170969821573545,1.03883010621271,0.164770359592077,0.964,0.00416557318985035,0.68907029792593,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U2,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.334270230704125,-0.00869432629587636,0.00380530745098217,0.170178522713651,0.176569169799078,1.03755260642484,0.170357977617555,0.9615,0.00430219420761081,0.711637699087425,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U2,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192087517713257,-0.0003583572867437,0.00200099854479379,0.0894873753807416,0.0885093247839877,0.989070518689451,0.0894657184473609,0.9365,0.005452877680638,0.356724632667936,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U2,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188508186444885,-0.000331928555113713,0.00197365076395867,0.0882643454411197,0.0871032301138365,0.986845024211301,0.0882429008780703,0.9315,0.00564835152942874,0.351057561927873,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U3,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473711082832919,0.00569313246433837,0.00401235650031771,0.179438037693471,0.186630252463479,1.04008188488047,0.179483487050632,0.9585,0.00445969449626317,0.752187505861562,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U3,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.4953467540028,0.00586559796946434,0.00403550017064022,0.180473054095271,0.187332481003153,1.03800803916279,0.180523248454006,0.9585,0.00445969449626317,0.755017741189598,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U3,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.322832770276885,-0.00771783472311444,0.0036168363262161,0.161749837778196,0.163492645235024,1.0107747091482,0.161893463392057,0.9525,0.00475624589355933,0.658934569410751,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U3,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336287171177844,-0.00667738582215639,0.00375480165589146,0.167919834892041,0.169770332107518,1.01102012288582,0.168010594594845,0.9535,0.00470838348055891,0.684235920980883,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U3,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191058726739023,-0.00138714826097774,0.00225148450139675,0.100689447908207,0.115122948916329,1.14334670919321,0.100673829359459,0.9645,0.00413761706783023,0.463987176086294,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U3,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186491245971166,-0.00234886902883369,0.00223282740192936,0.0998550770547661,0.113635771442378,1.13800694760922,0.0998577392149506,0.965,0.00410944035119139,0.457993312282654,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U4,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473711082832919,0.00569313246433837,0.00401235650031771,0.179438037693471,0.186630252463479,1.04008188488047,0.179483487050632,0.9585,0.00445969449626317,0.752187505861562,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U4,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.4953467540028,0.00586559796946434,0.00403550017064022,0.180473054095271,0.187332481003153,1.03800803916279,0.180523248454006,0.9585,0.00445969449626317,0.755017741189598,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U4,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.306171330201799,-0.0243792747982001,0.00366601684620374,0.163949257495419,0.168757073266147,1.02932502314542,0.165711400915775,0.9585,0.00445969449626317,0.680152120896905,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U4,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.318787609797536,-0.0241769472024647,0.00379532914347089,0.169732279235739,0.174990048287271,1.03097683643445,0.171403520580187,0.9545,0.00465992220965114,0.70527326751355,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U4,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.207720166814109,0.0152742918141079,0.0021269181059563,0.0951186693498678,0.0982522232398222,1.03294362622366,0.0963137657278676,0.952,0.00477995815881269,0.39599204185065,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U4,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.203990807351474,0.0151506923514747,0.0020956912098974,0.0937221601035872,0.0960312975921304,1.02463811638561,0.0949157249962525,0.949,0.00491929873051028,0.387040907178804,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U5,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473711082832919,0.00569313246433837,0.00401235650031771,0.179438037693471,0.186630252463479,1.04008188488047,0.179483487050632,0.9585,0.00445969449626317,0.752187505861562,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U5,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.4953467540028,0.00586559796946434,0.00403550017064022,0.180473054095271,0.187332481003153,1.03800803916279,0.180523248454006,0.9585,0.00445969449626317,0.755017741189598,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U5,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.32460771304328,-0.00594289195671966,0.00366020268068958,0.163689240108977,0.166340340548952,1.01619593589786,0.163756185252954,0.955,0.00463546114210874,0.67041181282313,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U5,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338526087972091,-0.0044384690279103,0.00380077126259029,0.169975658201592,0.172671083759414,1.01585771507721,0.169991113080024,0.9525,0.00475624589355933,0.695927000649709,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U5,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.189283783972629,-0.00316209102737252,0.00228868993037973,0.102353325274967,0.117383636265714,1.14684731492962,0.102376578927561,0.969,0.0038754999677461,0.473098564815725,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U5,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.184252329176919,-0.00458778582307978,0.00227709017483585,0.101834568436597,0.116241098765402,1.14146994041394,0.10191242302959,0.9675,0.00396508196636589,0.468493724917749,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U6,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473711082832919,0.00569313246433837,0.00401235650031771,0.179438037693471,0.186630252463479,1.04008188488047,0.179483487050632,0.9585,0.00445969449626317,0.752187505861562,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U6,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.4953467540028,0.00586559796946434,0.00403550017064022,0.180473054095271,0.187332481003153,1.03800803916279,0.180523248454006,0.9585,0.00445969449626317,0.755017741189598,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U6,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.307842378704315,-0.0227082262956844,0.00370357869674609,0.165629074518887,0.170743483797399,1.03087869260496,0.167137480453416,0.9575,0.00451075104611194,0.688158074719489,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U6,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.320912885326294,-0.0220516716737068,0.00382797280389776,0.171192148110717,0.176934415981642,1.03354282269541,0.172564116845245,0.955,0.00463546114210874,0.713109773477624,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U6,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.206049118311593,0.0136032433115922,0.00216560373383471,0.0968487432236354,0.100534289964582,1.03805466770422,0.0977754440187313,0.95,0.00487339717240448,0.405189597205416,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-U6,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.201865531822716,0.0130254168227167,0.00214179669307713,0.0957840599940945,0.0986286104877019,1.02969753520349,0.0966419181270909,0.949,0.00491929873051028,0.397509018768827,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + glmnet
lowdim,100,LD-AC,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47428839742363,0.00627044705504997,0.00403561648715916,0.180478255928136,0.190328592910879,1.05457907897041,0.18054205374012,0.962,0.00427527776875375,0.767093157224281,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-AC,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495730057296786,0.00624890126344948,0.00405615188446446,0.181396626814528,0.190730564661454,1.05145596150732,0.181458900632015,0.96,0.00438178046004133,0.768713248953788,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-AC,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.322402961254875,-0.00814764374512442,0.00357334157901003,0.159804693549857,0.160475216636674,1.00419589107129,0.159972358265798,0.9555,0.00461084319837489,0.646773239392979,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-AC,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.334991346378486,-0.00797321062151437,0.00370778777836624,0.165817310371397,0.166010778162336,1.00116675267803,0.165967481201016,0.9535,0.00470838348055891,0.669083557053538,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-AC,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191286395810966,-0.00115947918903511,0.00210203997973202,0.0940060857220615,0.103505142326045,1.10104725168611,0.0939897333366629,0.953,0.00473238840333293,0.417163208120876,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-AC,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187686670665889,-0.00115344433410979,0.00206699427082385,0.0924387939732948,0.102180113522422,1.10538129210061,0.0924228792007343,0.951,0.00482695556225661,0.411822862181052,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T2,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473264757418128,0.0052468070495471,0.00439811035546515,0.196689474547317,0.221749997039485,1.12741160933927,0.196710281905181,0.9715,0.0037207358143249,0.893732795172525,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T2,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49431419040488,0.00483303437154381,0.00441070342938635,0.197252653933986,0.221265898733326,1.12173851312224,0.197262549411934,0.9675,0.00396508196636589,0.891781703681758,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T2,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.322527898791469,-0.00802270620853016,0.003860595127275,0.172651062763827,0.189152908633429,1.09557917342319,0.172794239179582,0.9675,0.00396508196636589,0.762354723810283,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T2,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.33547237408375,-0.00749218291625052,0.00398611814956065,0.178264622975266,0.193687402082254,1.08651620747616,0.17837746346291,0.9675,0.00396508196636589,0.780630374582842,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T2,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191693896884127,-0.000751978115873633,0.00253367419664366,0.113309354730648,0.12861638476772,1.13509061165743,0.113283519700033,0.96,0.00438178046004133,0.518370609236,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T2,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187696232381449,-0.00114388261855033,0.00249728513097316,0.111681986241109,0.12729986106939,1.13984238061959,0.111659921570718,0.9605,0.00435544199823623,0.513064541950645,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T3,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.484627905560447,0.0166099551918665,0.00414326716060541,0.185292540401125,0.197107154892541,1.06376195429044,0.185989380011371,0.964,0.00416557318985035,0.794413216877053,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T3,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.507099427298485,0.0176182712651493,0.00418023878551742,0.186945961731962,0.197604332610047,1.05701311105809,0.187727786153134,0.9625,0.00424816136699161,0.796417023132281,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T3,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.321268315170681,-0.00928228982931825,0.00374937011181413,0.167676928856448,0.173435955613694,1.0343459699347,0.167891797295074,0.9585,0.00445969449626317,0.699009711221975,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T3,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.332688627684343,-0.0102759293156581,0.003879776723023,0.173508889804016,0.178041025729232,1.02612048253168,0.173769608668783,0.9565,0.00456112650559048,0.717569811520841,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T3,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182363211234366,-0.0100826637656353,0.00219622181657595,0.0982180255106378,0.107679956722531,1.09633599497343,0.0987097627063886,0.9465,0.00503178646208283,0.433989222054186,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T3,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.178633051031655,-0.0102070639683447,0.00216299952745828,0.0967322795739329,0.106489734526423,1.10087072273566,0.0972452543801887,0.9435,0.00516273909857936,0.429192195563067,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T4,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.476979695292352,0.00896174492377127,0.00408020495747725,0.182472312941015,0.186006337443202,1.01936745605526,0.182646680204234,0.953,0.00473238840333293,0.74967290237806,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T4,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.498754534028143,0.00927337799480698,0.00411003611538051,0.1838064028794,0.185874570340278,1.01125187930605,0.183994284916758,0.9545,0.00465992220965114,0.749141833233616,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T4,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328916525438776,-0.00163407956122305,0.00381214411161499,0.170484267471933,0.18008487330301,1.05631373482986,0.170449474122763,0.9605,0.00435544199823623,0.725807257425716,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T4,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341033520954685,-0.00193103604531582,0.00393888091809927,0.176152109762935,0.184340578520819,1.0464852153568,0.176118652877128,0.958,0.00448530935387962,0.742959290663695,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T4,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.182363211234366,-0.0100826637656353,0.00219622181657595,0.0982180255106378,0.107679956722531,1.09633599497343,0.0987097627063886,0.9465,0.00503178646208283,0.433989222054186,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T4,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.178633051031655,-0.0102070639683447,0.00216299952745828,0.0967322795739329,0.106489734526423,1.10087072273566,0.0972452543801887,0.9435,0.00516273909857936,0.429192195563067,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T5,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.482375689272203,0.0143577389036223,0.00458643205417243,0.205111476946271,0.238235632989422,1.16149343048136,0.205562222410923,0.9745,0.00352489361541593,0.960175878349254,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T5,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.504707433065054,0.0152262770317181,0.00461671491874275,0.206465767820924,0.238376317697125,1.15455612914911,0.206974971282736,0.973,0.00362429303451032,0.960742888670481,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T5,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.319050378099022,-0.0115002269009769,0.00396687431700564,0.177404012620453,0.197261902911208,1.11193597031675,0.177732109706617,0.968,0.00393547964039963,0.795036907434517,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T5,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.330185292682763,-0.0127792643172376,0.00407036321545058,0.182032176857242,0.201390592677944,1.10634612053167,0.182434796985582,0.969,0.0038754999677461,0.811677022405829,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T5,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.186019968966244,-0.0064259060337571,0.00268265022531094,0.119971765273008,0.135442664680833,1.12895450335852,0.120113779887426,0.9595,0.00440793318914885,0.545882989433645,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T5,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.182142522516457,-0.00669759248354245,0.00265709856013563,0.118829060067602,0.134529904107015,1.13212966618166,0.118987995566221,0.9535,0.00470838348055891,0.542204233763507,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T6,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474371010990389,0.00635306062180841,0.00450693545328522,0.201556280874991,0.228134073301121,1.13186288371045,0.201606010010224,0.9695,0.00384511053157123,0.91946293450998,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T6,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495896094451831,0.00641493841849455,0.00453275477432694,0.202710956014635,0.227528876586811,1.1224300899177,0.202761774645608,0.9705,0.00378350036342009,0.917023772578388,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T6,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.327055056380836,-0.003495548619163,0.00402320007428019,0.179922977063454,0.201139540164089,1.11792025369363,0.179911951789445,0.9715,0.0037207358143249,0.810665189855939,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T6,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338996631295987,-0.00396792570401407,0.00413112887175277,0.184749699621024,0.204751566857471,1.10826468068677,0.184746122337374,0.968,0.00393547964039963,0.825222965531304,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T6,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.186019968966244,-0.0064259060337571,0.00268265022531094,0.119971765273008,0.135442664680833,1.12895450335852,0.120113779887426,0.9595,0.00440793318914885,0.545882989433645,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-T6,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.182142522516457,-0.00669759248354245,0.00265709856013563,0.118829060067602,0.134529904107015,1.13212966618166,0.118987995566221,0.9535,0.00470838348055891,0.542204233763507,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U2,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47428839742363,0.00627044705504997,0.00403561648715916,0.180478255928136,0.190328592910879,1.05457907897041,0.18054205374012,0.962,0.00427527776875375,0.767093157224281,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U2,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495730057296786,0.00624890126344948,0.00405615188446446,0.181396626814528,0.190730564661454,1.05145596150732,0.181458900632015,0.96,0.00438178046004133,0.768713248953788,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U2,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320427497707517,-0.0101231072924822,0.00390929455548748,0.174828967402796,0.188775331030041,1.07977146942196,0.175078161289356,0.967,0.00399443362693637,0.760832949328317,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U2,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.332657353686137,-0.0103072033138634,0.00403544963388348,0.180470794022802,0.19349059424918,1.07214353046362,0.180719841416559,0.964,0.00416557318985035,0.779837167741295,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U2,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193261859358324,0.000815984358322683,0.00230583200488997,0.103119942152572,0.118455287107235,1.14871366909781,0.103097388127867,0.9635,0.0041933131292571,0.477417705807058,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U2,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190020663358238,0.00118054835823928,0.00228491824771241,0.102184650498293,0.116294459767191,1.13808149462853,0.102165922109506,0.9605,0.00435544199823623,0.468708789079728,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U3,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47428839742363,0.00627044705504997,0.00403561648715916,0.180478255928136,0.190328592910879,1.05457907897041,0.18054205374012,0.962,0.00427527776875375,0.767093157224281,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U3,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495730057296786,0.00624890126344948,0.00405615188446446,0.181396626814528,0.190730564661454,1.05145596150732,0.181458900632015,0.96,0.00438178046004133,0.768713248953788,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U3,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.321929816048692,-0.00862078895130708,0.00361568301145755,0.161698259974205,0.164553085822032,1.01765526634784,0.161887529220719,0.9535,0.00470838348055891,0.663208529016587,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U3,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.335264065683806,-0.0077004913161946,0.00375073353238244,0.167737902877901,0.170764633188521,1.01804440295657,0.167872670873957,0.9525,0.00475624589355933,0.688243314424993,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U3,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191759541017149,-0.000686333982852447,0.00229455148975354,0.102615462179247,0.118039852351527,1.15031253423911,0.102592100895036,0.968,0.00393547964039963,0.475743353291217,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U3,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.18741395136057,-0.00142616363942956,0.00227170365706304,0.101593676038557,0.116508110896784,1.14680475635676,0.101578286637687,0.966,0.00405240669232495,0.469569880506076,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U4,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47428839742363,0.00627044705504997,0.00403561648715916,0.180478255928136,0.190328592910879,1.05457907897041,0.18054205374012,0.962,0.00427527776875375,0.767093157224281,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U4,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495730057296786,0.00624890126344948,0.00405615188446446,0.181396626814528,0.190730564661454,1.05145596150732,0.181458900632015,0.96,0.00438178046004133,0.768713248953788,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U4,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.30600051402044,-0.0245500909795597,0.00368820556118648,0.164941566996115,0.169895865543499,1.03003668897787,0.166717799379601,0.9575,0.00451075104611194,0.684741866190015,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U4,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.318609827957904,-0.0243547290420964,0.00381350367640251,0.170545069057627,0.175933225366992,1.03159373847123,0.172233070565135,0.9565,0.00456112650559048,0.709074612717861,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U4,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.207688843045401,0.0152429680454002,0.00214407519415919,0.0958859576602204,0.100042968780012,1.04335370080489,0.0970663066816311,0.9525,0.00475624589355933,0.403209394898873,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U4,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.204068189086471,0.0152280740864722,0.00211334482668072,0.0945116538471119,0.0975872902144087,1.03254240341908,0.0957072658001623,0.9525,0.00475624589355933,0.393312120951713,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U5,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47428839742363,0.00627044705504997,0.00403561648715916,0.180478255928136,0.190328592910879,1.05457907897041,0.18054205374012,0.962,0.00427527776875375,0.767093157224281,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U5,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495730057296786,0.00624890126344948,0.00405615188446446,0.181396626814528,0.190730564661454,1.05145596150732,0.181458900632015,0.96,0.00438178046004133,0.768713248953788,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U5,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.321719758144338,-0.00883084685566101,0.00394493099991646,0.176422677647188,0.19015383810043,1.07783103984342,0.176599497631782,0.9605,0.00435544199823623,0.766388832050449,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U5,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.335285674025168,-0.00767888297483334,0.0040879604820292,0.182819150543002,0.195537190765731,1.06956623627751,0.182934675849341,0.9595,0.00440793318914885,0.788085692881079,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U5,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191969598921503,-0.000476276078498515,0.00258419832859677,0.115568862601674,0.148829500596824,1.28779930204719,0.115540948416335,0.9745,0.00352489361541593,0.599836786238359,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U5,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187392343019208,-0.00144777198079082,0.00255550318978433,0.114285576981506,0.147125281549885,1.28734776019631,0.114266174142443,0.975,0.00349106001094224,0.59296816629364,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U6,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47428839742363,0.00627044705504997,0.00403561648715916,0.180478255928136,0.190328592910879,1.05457907897041,0.18054205374012,0.962,0.00427527776875375,0.767093157224281,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U6,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495730057296786,0.00624890126344948,0.00405615188446446,0.181396626814528,0.190730564661454,1.05145596150732,0.181458900632015,0.96,0.00438178046004133,0.768713248953788,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U6,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.306910701556864,-0.023639903443135,0.00396528319235445,0.177332855362839,0.191903618366156,1.08216617824996,0.178857661717754,0.957,0.00453602248671675,0.773441080206945,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U6,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.319677442768636,-0.0232871142313648,0.00409763954077272,0.183252011209177,0.197104204183408,1.075590946494,0.184680260590099,0.955,0.00463546114210874,0.794401324450644,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U6,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.206778655508977,0.0143327805089755,0.00246471510244599,0.110225410284792,0.133113647859943,1.20764937518504,0.111126031374439,0.9715,0.0037207358143249,0.536496208188426,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-U6,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.20300057427574,0.0141604592757406,0.00243948975706148,0.109097298544078,0.130601700450252,1.19711213928441,0.109985399241176,0.97,0.00381444622455213,0.526372150421741,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + random forest
lowdim,100,LD-AC,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474243339037086,0.00622538866850586,0.00404193312735608,0.18076074466553,0.190199600971328,1.0522174010915,0.18082274484341,0.962,0.00427527776875375,0.76657327299326,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-AC,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495635586302395,0.00615443026905916,0.00405331900172863,0.181269936447136,0.190569953183551,1.05130479393712,0.181329086129489,0.9605,0.00435544199823623,0.768065926532145,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-AC,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.321982348154486,-0.00856825684551354,0.00356245367214946,0.159317771552399,0.16052316363079,1.00756596120223,0.159508232645299,0.9565,0.00456112650559048,0.646966483143344,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-AC,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.334589202751942,-0.00837535424805902,0.00369764606840732,0.165363759313872,0.166076511947644,1.00431021063339,0.165534428040663,0.9535,0.00470838348055891,0.669348488013923,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-AC,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191584408750731,-0.000861466249270593,0.00210262677804873,0.0940323281405666,0.103477684554629,1.10044796934032,0.0940127641348028,0.9515,0.00480352734977121,0.417052543358195,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-AC,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187912231699111,-0.000927883300888565,0.00206383094022853,0.0922973255283662,0.102173359271849,1.10700238264702,0.0922789134578394,0.9485,0.00494205169944629,0.411795640105178,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T2,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474975930050528,0.00695797968194772,0.00435314960778048,0.194678768784474,0.220924434208234,1.13481524250246,0.194754426355822,0.97,0.00381444622455213,0.89040547798373,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T2,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495892714491933,0.00641155845859739,0.00437455053009384,0.195635847125952,0.220199508991799,1.12555808266587,0.195691992861784,0.9745,0.00352489361541593,0.887483766828713,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T2,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.322815663265683,-0.00773494173431662,0.00385859448401937,0.172561591277461,0.18874808062389,1.09380122903713,0.172691758218076,0.964,0.00416557318985035,0.760723120322754,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T2,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.335872382047643,-0.00709217495235784,0.00398726289988177,0.178315817765972,0.193395073476748,1.08456487988389,0.178412251669187,0.966,0.00405240669232495,0.779452184435401,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T2,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190913100249691,-0.00153277475031004,0.00252852660192612,0.113079147296467,0.128430639067437,1.13575882148034,0.113061264387741,0.9665,0.00402354010791492,0.51762198679577,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T2,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186828502804856,-0.00201161219514275,0.00249850554461231,0.111736564798265,0.127006739507267,1.13666228898813,0.111726737921521,0.965,0.00410944035119139,0.511883155900863,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T3,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.485161363471934,0.0171434131033532,0.00416465818662101,0.186249176166712,0.1971554341514,1.0585573488654,0.186990127701437,0.9635,0.0041933131292571,0.794607799774663,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T3,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.507634733712171,0.018153577678835,0.00419243997799009,0.187491615647471,0.197633315750385,1.05409148600001,0.188321750649444,0.962,0.00427527776875375,0.796533835684133,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T3,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320586465671732,-0.00996413932826758,0.00372540266284455,0.166605071953583,0.17340761478776,1.04083034660597,0.166861186164462,0.964,0.00416557318985035,0.698895487429791,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T3,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.332066888794323,-0.0108976682056782,0.0038552473147346,0.172411901316402,0.178086303141928,1.03291189170934,0.172712940904843,0.964,0.00416557318985035,0.71775229589129,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T3,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.183293086703373,-0.00915278829662802,0.00220609187477075,0.0986594279319471,0.107539506893245,1.09000740372652,0.099058515091344,0.944,0.00514120608417908,0.433423158378043,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T3,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179393833723634,-0.00944628127636559,0.00217005165669046,0.0970476603809179,0.106400505057228,1.09637372647213,0.0974821598610202,0.9435,0.00516273909857936,0.428832568487623,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T4,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.477184155338063,0.00916620496948233,0.00408977750565152,0.182900410309727,0.186125533008565,1.01763321740709,0.183084278748786,0.9535,0.00470838348055891,0.750153303673329,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T4,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.498911451509544,0.00943029547620752,0.00411446540532486,0.184004486747552,0.185997218038663,1.01082979728557,0.184200034718854,0.952,0.00477995815881269,0.749636147875161,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T4,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328563673805603,-0.00198693119439675,0.00379917933252888,0.169904464924937,0.17996841992451,1.05923302253427,0.169873603992497,0.9615,0.00430219420761081,0.725337908136588,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T4,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.34079017099695,-0.00217438600305065,0.00392784871316113,0.175658734559267,0.184349352725647,1.04947444366023,0.175628275018403,0.962,0.00427527776875375,0.742994653886741,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T4,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.183293086703373,-0.00915278829662802,0.00220609187477075,0.0986594279319471,0.107539506893245,1.09000740372652,0.099058515091344,0.944,0.00514120608417908,0.433423158378043,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T4,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179393833723634,-0.00944628127636559,0.00217005165669046,0.0970476603809179,0.106400505057228,1.09637372647213,0.0974821598610202,0.9435,0.00516273909857936,0.428832568487623,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T5,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.485069528604305,0.0170515782357245,0.00456602702214002,0.20419893617212,0.237626197746091,1.16369948933424,0.204858764155668,0.9705,0.00378350036342009,0.957719633610718,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T5,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.507303989284201,0.0178228332508648,0.00460425716229589,0.205908640015678,0.237450290978824,1.15318274629343,0.206627254335379,0.9685,0.00390562094934979,0.957010665633725,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T5,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.317855469674371,-0.0126951353256288,0.00397954859507611,0.177970823567079,0.196944801144675,1.10661285483373,0.178378652576646,0.9695,0.00384511053157123,0.793758872476495,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T5,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.329219283439916,-0.0137452735600844,0.00409083190622059,0.182947564536686,0.200992854082781,1.09863640213957,0.183417580971567,0.9675,0.00396508196636589,0.810073991825677,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T5,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.185623758279268,-0.00682211672073265,0.00266898184146405,0.119360496564524,0.134852879716414,1.12979489527773,0.119525503356442,0.9595,0.00440793318914885,0.543505942435502,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T5,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.181573051350858,-0.0072670636491407,0.0026447914813774,0.118278670773445,0.133785341208327,1.13110284663736,0.11847218767303,0.9605,0.00435544199823623,0.539203375637193,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T6,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.476053044238476,0.00803509386989536,0.00448561664642153,0.200602874848064,0.22695771817617,1.13137819359801,0.200713615318212,0.973,0.00362429303451032,0.914721797337606,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T6,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.497522153196916,0.00804099716358014,0.00451640546965717,0.201979792882106,0.22600558407784,1.1189514597124,0.202089327896643,0.964,0.00416557318985035,0.910884352104503,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T6,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.3268719540402,-0.00367865095979963,0.00403332866973466,0.18037594162251,0.200282780425248,1.11036304855111,0.180368359334261,0.9705,0.00378350036342009,0.807212137831547,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T6,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.339001119527201,-0.0039634374727998,0.00414418977901488,0.185333801150742,0.203865775713005,1.0999924161011,0.185329847506167,0.969,0.0038754999677461,0.821652906428479,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T6,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.185623758279268,-0.00682211672073265,0.00266898184146405,0.119360496564524,0.134852879716414,1.12979489527773,0.119525503356442,0.9595,0.00440793318914885,0.543505942435502,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-T6,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.181573051350858,-0.0072670636491407,0.0026447914813774,0.118278670773445,0.133785341208327,1.13110284663736,0.11847218767303,0.9605,0.00435544199823623,0.539203375637193,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U2,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474243339037086,0.00622538866850586,0.00404193312735608,0.18076074466553,0.190199600971328,1.0522174010915,0.18082274484341,0.962,0.00427527776875375,0.76657327299326,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U2,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495635586302395,0.00615443026905916,0.00405331900172863,0.181269936447136,0.190569953183551,1.05130479393712,0.181329086129489,0.9605,0.00435544199823623,0.768065926532145,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U2,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320035356457385,-0.0105152485426148,0.00389729368452891,0.174292272137745,0.188226851149246,1.0799494942638,0.174565682998656,0.9675,0.00396508196636589,0.758622376775881,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U2,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.332198414800789,-0.0107661421992119,0.00402184939218737,0.179862572723944,0.192926118551234,1.07263070704176,0.180139611446778,0.9675,0.00396508196636589,0.777562126252828,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U2,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193531400447832,0.00108552544783065,0.00233370941899289,0.104366658011993,0.117957054054363,1.13021779466014,0.10434620966014,0.9625,0.00424816136699161,0.475409646168118,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U2,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190303019650264,0.00146290465026433,0.00229965056984807,0.102843499973528,0.115696759504566,1.12497882252496,0.102828192554754,0.96,0.00438178046004133,0.466299840563278,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U3,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474243339037086,0.00622538866850586,0.00404193312735608,0.18076074466553,0.190199600971328,1.0522174010915,0.18082274484341,0.962,0.00427527776875375,0.76657327299326,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U3,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495635586302395,0.00615443026905916,0.00405331900172863,0.181269936447136,0.190569953183551,1.05130479393712,0.181329086129489,0.9605,0.00435544199823623,0.768065926532145,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U3,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.321927462365492,-0.00862314263450752,0.00361211846025524,0.161538848398252,0.164596605026211,1.01892892426979,0.161728509332639,0.958,0.00448530935387962,0.663383927169973,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U3,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.335256406577438,-0.0077081504225633,0.00375022758247191,0.167715276110038,0.170822293680937,1.01852554903144,0.167850425131076,0.9545,0.00465992220965114,0.688475707091266,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U3,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191639294539725,-0.000806580460276608,0.00227825576888339,0.101886695387086,0.118281055331286,1.16090776015372,0.101864413901967,0.9685,0.00390562094934979,0.476715488651679,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U3,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187245027873615,-0.00159508712638428,0.00225205025928759,0.100714749370261,0.116752497871908,1.15923932295842,0.10070220113426,0.968,0.00393547964039963,0.470554848520946,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U4,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474243339037086,0.00622538866850586,0.00404193312735608,0.18076074466553,0.190199600971328,1.0522174010915,0.18082274484341,0.962,0.00427527776875375,0.76657327299326,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U4,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495635586302395,0.00615443026905916,0.00405331900172863,0.181269936447136,0.190569953183551,1.05130479393712,0.181329086129489,0.9605,0.00435544199823623,0.768065926532145,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U4,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.305771232073544,-0.0247793729264557,0.00367724767945375,0.164451515627239,0.169814148325615,1.03260920203698,0.166267243208722,0.959,0.00443390347211123,0.684412516207924,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U4,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.318305260538696,-0.0246592964613053,0.00380241331993319,0.170049093238425,0.175912499141612,1.03448066550385,0.171785670724079,0.9565,0.00456112650559048,0.708991078523546,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U4,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.207795524831673,0.0153496498316715,0.0021351304589473,0.0954859369407298,0.100344068032228,1.05087797477982,0.0966882470692651,0.953,0.00473238840333293,0.404422933928861,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U4,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.204196173912357,0.0153560589123578,0.00210061409419728,0.0939423181823853,0.0979710855571035,1.04288554351934,0.0951659346154262,0.953,0.00473238840333293,0.394858955174848,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U5,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474243339037086,0.00622538866850586,0.00404193312735608,0.18076074466553,0.190199600971328,1.0522174010915,0.18082274484341,0.962,0.00427527776875375,0.76657327299326,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U5,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495635586302395,0.00615443026905916,0.00405331900172863,0.181269936447136,0.190569953183551,1.05130479393712,0.181329086129489,0.9605,0.00435544199823623,0.768065926532145,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U5,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.322383816053888,-0.00816678894611093,0.00395157513894982,0.1767198125778,0.189548902408259,1.07259565095346,0.176864280320092,0.9635,0.0041933131292571,0.763950722132604,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U5,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.335730506619222,-0.00723405038077848,0.00408761190484058,0.182803561697219,0.195015095812232,1.06680140146962,0.182900970700037,0.9595,0.00440793318914885,0.785981461140986,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U5,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191182940851328,-0.0012629341486732,0.00263429079841242,0.117809065955047,0.148560048683141,1.26102390744552,0.117786380943868,0.975,0.00349106001094224,0.598750797443793,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U5,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.18677092783183,-0.0020691871681691,0.00260066571869545,0.116305306675127,0.146764801131212,1.26189255956452,0.11629463630861,0.9735,0.00359150038284837,0.591515299657849,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U6,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474243339037086,0.00622538866850586,0.00404193312735608,0.18076074466553,0.190199600971328,1.0522174010915,0.18082274484341,0.962,0.00427527776875375,0.76657327299326,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U6,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495635586302395,0.00615443026905916,0.00405331900172863,0.181269936447136,0.190569953183551,1.05130479393712,0.181329086129489,0.9605,0.00435544199823623,0.768065926532145,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U6,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.307071601806866,-0.0234790031931337,0.00394859211892767,0.176586407866844,0.190868735747736,1.08088010880012,0.178096691868594,0.962,0.00427527776875375,0.769270128470375,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U6,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.319684509667751,-0.0232800473322502,0.00407559209153769,0.182266019304776,0.196023523892799,1.07548035909545,0.183701529514875,0.965,0.00410944035119139,0.790045791509457,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U6,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.206495155098351,0.0140492800983496,0.00251849415080414,0.112630482442673,0.131918444283038,1.17124992650353,0.113475393957296,0.967,0.00399443362693637,0.531679104928678,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-U6,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.202816924783302,0.0139768097833026,0.00248004168154475,0.110910835739339,0.129125792476087,1.16423063279008,0.111760521157406,0.9655,0.00408103847078167,0.52042370678351,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + random forest
lowdim,100,LD-AC,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474037698772069,0.00601974840348812,0.00414488464557336,0.185364876527943,0.205003934625608,1.1059481087546,0.185416274238093,0.9625,0.00424816136699161,0.826240099032274,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-AC,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495572232017979,0.00609107598464308,0.00415919051748903,0.18600465456956,0.204711023219612,1.10056935775796,0.186057877722044,0.965,0.00410944035119139,0.82505955998779,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-AC,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.322564032102961,-0.00798657289703798,0.00357665396523536,0.159952827965209,0.161081924567749,1.0070589349179,0.160112148405798,0.9545,0.00465992220965114,0.649218492075425,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-AC,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.335139212742365,-0.00782534425763559,0.0037112549466974,0.165972366852955,0.166513256640635,1.00325891470934,0.166115288755259,0.952,0.00477995815881269,0.671108727294443,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-AC,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191177454675301,-0.00126842032470002,0.00209435677270853,0.0936624822582668,0.108733065363053,1.16090309312143,0.0936476542290776,0.9525,0.00475624589355933,0.438233631260406,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-AC,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187569593755054,-0.0012705212449449,0.00206188187551475,0.0922101607045147,0.107163022565327,1.16216067455655,0.0921958600183203,0.9485,0.00494205169944629,0.43190579019215,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T2,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.471307393866498,0.00328944349791724,0.00418650845149315,0.187226349718321,0.312710451132533,1.67022671543295,0.187208438950702,0.991,0.00211175282644537,1.26033636663623,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T2,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492733720428808,0.00325256439547187,0.00420963079324792,0.188260412277574,0.31147374093963,1.65448347409538,0.188241443403554,0.9925,0.00192921616207204,1.25535197668233,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T2,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.325141477024904,-0.0054091279750954,0.00381340259049183,0.17054054835827,0.237735631410852,1.39401235482964,0.170583689901683,0.982,0.002972877394041,0.958160690911272,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T2,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337828321034285,-0.00513623596571556,0.00395300178614809,0.176783614180104,0.241277520257282,1.36481834799164,0.176814029249249,0.981,0.00305278561317365,0.972435785662895,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T2,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.18855491294943,-0.0038909620505714,0.00237935166620516,0.106407841360243,0.178061467371429,1.6733867081149,0.106452369509908,0.98,0.00313049516849971,0.717652198741864,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T2,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.184916063273415,-0.00392405172658414,0.00235000897758894,0.105095596432473,0.176351845446922,1.67801365074543,0.105142570014507,0.977,0.00335193973692846,0.710761803243886,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T3,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.483257733833287,0.0152397834647062,0.00423058559463641,0.189197539484768,0.213362434779874,1.12772309492456,0.189763173699925,0.965,0.00410944035119139,0.859927881697687,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T3,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.505900699554742,0.0164195435214062,0.00425478431528114,0.19027973917137,0.213126897096135,1.12007141708444,0.190939459931693,0.967,0.00399443362693637,0.858978579531883,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T3,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.319758520449742,-0.0107920845502577,0.00375357439777217,0.167864950240428,0.178022145424638,1.06050813567491,0.168169620584105,0.962,0.00427527776875375,0.717493717055794,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T3,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.331121849325015,-0.0118427076749855,0.00388481321025092,0.173734128360205,0.182295496051434,1.04927856013114,0.174093955404766,0.9605,0.00435544199823623,0.734716867682304,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T3,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.185155975126402,-0.00728989987359892,0.00223089780374861,0.0997687828007375,0.115439280928942,1.15706814985909,0.100009878295582,0.952,0.00477995815881269,0.465262108657251,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T3,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.181331156586688,-0.00750895841331101,0.00219933838307801,0.0983574026017379,0.114039694851484,1.15944191118228,0.0986190955834108,0.9445,0.00511955808639769,0.459621269902837,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T4,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.476311759198777,0.00829380883019613,0.00418371006240853,0.187101201953907,0.201612879163065,1.07756057715083,0.187238200182608,0.959,0.00443390347211123,0.81257291744226,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T4,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.498185053885985,0.00870389785264851,0.00419691033353487,0.187691536025106,0.20085223325118,1.07011875710961,0.187846364023755,0.959,0.00443390347211123,0.809507238948271,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T4,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.326704495084252,-0.00384610991574768,0.00382430032883527,0.171027910033009,0.185188271219334,1.08279561612834,0.171028399100085,0.9645,0.00413761706783023,0.746375799231929,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T4,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338837494993773,-0.00412706200622788,0.00395351717594669,0.176806663112596,0.189028628682042,1.06912615935556,0.176810628820085,0.963,0.00422084114839685,0.761853830598016,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T4,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.185155975126402,-0.00728989987359892,0.00223089780374861,0.0997687828007375,0.115439280928942,1.15706814985909,0.100009878295582,0.952,0.00477995815881269,0.465262108657251,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T4,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.181331156586688,-0.00750895841331101,0.00219933838307801,0.0983574026017379,0.114039694851484,1.15944191118228,0.0986190955834108,0.9445,0.00511955808639769,0.459621269902837,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T5,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.481793563457009,0.0137756130884282,0.00435153602390393,0.194606607119767,0.337301335250345,1.73324708879365,0.195045028608427,0.993,0.00186426929385215,1.35944653525762,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T5,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.504392400221731,0.0149112441883952,0.00439406570283971,0.196508592183,0.337672928765243,1.71836215920158,0.197024526878228,0.9915,0.00205277251540447,1.36094419169583,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T5,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.310357688954697,-0.0201929160453025,0.00392887197390088,0.175704496170723,0.25303870388403,1.44013789856672,0.176817385451864,0.9815,0.00301311715670002,1.01983761500948,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T5,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.320560900535838,-0.0224036564641625,0.00405501717299278,0.181345880974818,0.257186487560679,1.41820970059085,0.182679525960693,0.9825,0.00293204280323463,1.03655468535263,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T5,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194370602517004,0.00192472751700278,0.00250301301305237,0.111938144915033,0.19078952704386,1.70441923250273,0.111926707219011,0.9815,0.00301311715670002,0.768950888708204,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T5,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191911265735302,0.00307115073530242,0.00248550304985599,0.111155075555221,0.190312799620824,1.71213773793243,0.111169712885817,0.982,0.002972877394041,0.767029504545794,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T6,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472646705982113,0.00462875561353244,0.00427366508083408,0.191124112676243,0.325572059751833,1.70345884249226,0.191132382425344,0.9895,0.00227922684259377,1.31217330722341,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T6,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494495504479581,0.00501434844624453,0.004306272006072,0.192582338703628,0.325030378086554,1.68774759032683,0.192599472720745,0.9905,0.00216907238237915,1.30999013394148,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T6,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.319504546429593,-0.0110460585704067,0.00398864142462861,0.178377467266824,0.256612596199958,1.4385931145446,0.178674639996988,0.983,0.00289058817544112,1.03424169533328,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T6,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.330457796277989,-0.0125067607220118,0.00411494308614269,0.184025849283157,0.25991355897133,1.41237527219019,0.184404445476628,0.9825,0.00293204280323463,1.04754577075067,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T6,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194370602517004,0.00192472751700278,0.00250301301305237,0.111938144915033,0.19078952704386,1.70441923250273,0.111926707219011,0.9815,0.00301311715670002,0.768950888708204,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-T6,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191911265735302,0.00307115073530242,0.00248550304985599,0.111155075555221,0.190312799620824,1.71213773793243,0.111169712885817,0.982,0.002972877394041,0.767029504545794,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U2,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474037698772069,0.00601974840348812,0.00414488464557336,0.185364876527943,0.205003934625608,1.1059481087546,0.185416274238093,0.9625,0.00424816136699161,0.826240099032274,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U2,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495572232017979,0.00609107598464308,0.00415919051748903,0.18600465456956,0.204711023219612,1.10056935775796,0.186057877722044,0.965,0.00410944035119139,0.82505955998779,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U2,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.318206005196612,-0.012344599803387,0.00381089199520247,0.17042827112365,0.236680384489982,1.38873898637547,0.170832262306343,0.984,0.00280570846668003,0.953907663660867,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U2,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.330661676035638,-0.0123028809643628,0.0039317722882959,0.175834202173591,0.240348860912483,1.36690619880199,0.176220227842094,0.9815,0.00301311715670002,0.968692952187942,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U2,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.19553548158165,0.00308960658164898,0.00221440266860091,0.0990310979309713,0.182376701798113,1.84161041943852,0.0990545326931801,0.9775,0.00331615364541512,0.735044156250206,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U2,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.192047130461782,0.00320701546178235,0.00218889095221831,0.0978901792898878,0.180875079260329,1.84773468158326,0.0979182358193701,0.975,0.00349106001094224,0.728992073608016,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U3,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474037698772069,0.00601974840348812,0.00414488464557336,0.185364876527943,0.205003934625608,1.1059481087546,0.185416274238093,0.9625,0.00424816136699161,0.826240099032274,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U3,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495572232017979,0.00609107598464308,0.00415919051748903,0.18600465456956,0.204711023219612,1.10056935775796,0.186057877722044,0.965,0.00410944035119139,0.82505955998779,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U3,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.32332534387566,-0.00722526112433891,0.00365337866472303,0.163384060837362,0.168922015808925,1.03389531967305,0.163502931344835,0.9545,0.00465992220965114,0.680816899078497,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U3,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336737006422102,-0.00622755057789914,0.00378587443752229,0.169309451931573,0.174895051662661,1.03299047789338,0.169381640251572,0.9545,0.00465992220965114,0.704890396713199,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U3,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190416142902602,-0.00202973209739909,0.00229568518275733,0.102666162471689,0.126207426609744,1.22929915340458,0.102660559898103,0.9675,0.00396508196636589,0.508661635451445,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U3,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.185971800075318,-0.00286831492468136,0.00227582042107064,0.101777783321923,0.124483425007817,1.22309035375703,0.101792755389775,0.963,0.00422084114839685,0.501713284645842,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U4,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474037698772069,0.00601974840348812,0.00414488464557336,0.185364876527943,0.205003934625608,1.1059481087546,0.185416274238093,0.9625,0.00424816136699161,0.826240099032274,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U4,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495572232017979,0.00609107598464308,0.00415919051748903,0.18600465456956,0.204711023219612,1.10056935775796,0.186057877722044,0.965,0.00410944035119139,0.82505955998779,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U4,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.308443635118016,-0.0221069698819836,0.00371584799625759,0.166177774273767,0.174845002120778,1.05215636016843,0.167600606364102,0.9565,0.00456112650559048,0.704688678933893,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U4,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.321010927260671,-0.0219536297393296,0.00383365131109254,0.171446098672682,0.180466672633749,1.05261463533381,0.172803442461195,0.959,0.00443390347211123,0.727346046997811,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U4,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.205297851660247,0.0128519766602456,0.00217557819255235,0.0972948145782637,0.107501397983385,1.10490367291785,0.0981158555352921,0.958,0.00448530935387962,0.433269565670103,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U4,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.201697879236748,0.0128577642367491,0.00214282021601535,0.0958298333314222,0.104962847567226,1.09530449880068,0.0966648197588855,0.9515,0.00480352734977121,0.423038288153036,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U5,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474037698772069,0.00601974840348812,0.00414488464557336,0.185364876527943,0.205003934625608,1.1059481087546,0.185416274238093,0.9625,0.00424816136699161,0.826240099032274,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U5,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495572232017979,0.00609107598464308,0.00415919051748903,0.18600465456956,0.204711023219612,1.10056935775796,0.186057877722044,0.965,0.00410944035119139,0.82505955998779,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U5,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329934153505786,-0.000616451494212957,0.00380302627355562,0.170076505357762,0.245169675582216,1.44152583019326,0.170035098371825,0.9865,0.00258047960658479,0.988122581172431,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U5,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.344416870380561,0.00145231338056004,0.0039393608822495,0.176173574412268,0.250660932410457,1.42280664535919,0.176135513089183,0.9825,0.00293204280323463,1.01025433485737,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U5,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.183807333272476,-0.00863854172752504,0.00249782956659859,0.111706334142466,0.218813038860669,1.95882391576474,0.112012009794408,0.987,0.00253288373203351,0.881895790087962,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U5,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.178291936116859,-0.0105481788831405,0.0024725749430317,0.110576913041631,0.218551516435633,1.97646606713781,0.111051358157918,0.985,0.00271799558498538,0.880841760004317,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U6,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.474037698772069,0.00601974840348812,0.00414488464557336,0.185364876527943,0.205003934625608,1.1059481087546,0.185416274238093,0.9625,0.00424816136699161,0.826240099032274,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U6,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.495572232017979,0.00609107598464308,0.00415919051748903,0.18600465456956,0.204711023219612,1.10056935775796,0.186057877722044,0.965,0.00410944035119139,0.82505955998779,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U6,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.314294382632425,-0.0162562223675746,0.00384294101390802,0.171861546812406,0.245991885720605,1.431337552135,0.172585885410078,0.982,0.002972877394041,0.991436385794808,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U6,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.327994342778527,-0.0149702142214736,0.00396625069774471,0.177376123519263,0.250953367283223,1.41480917670393,0.177962539215308,0.982,0.002972877394041,1.01143295330036,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U6,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.199447104145838,0.00700122914583657,0.00239858973083766,0.107268193765719,0.202206251261292,1.88505319389385,0.107469667211802,0.983,0.00289058817544112,0.814964421888736,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-U6,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.194714463718892,0.00587434871889308,0.00237422186300571,0.106178429586939,0.201093900793007,1.89392423277791,0.106314297970522,0.981,0.00305278561317365,0.81048124666211,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD Gaussian + Super Learner
lowdim,100,LD-AC,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473824518239581,0.00580656787100064,0.00412076632344711,0.184286272372393,0.205157548473993,1.11325464362004,0.184331673079424,0.9675,0.00396508196636589,0.826859218472758,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-AC,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49534157905003,0.00586042301669405,0.00414201743340039,0.18523665090145,0.205089226128139,1.10717412094247,0.185283040472412,0.966,0.00405240669232495,0.826583854675923,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-AC,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.322370148164574,-0.00818045683542527,0.00356597828657302,0.15947539710131,0.161249730629254,1.01112606433465,0.159645250331842,0.9585,0.00445969449626317,0.649894811274512,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-AC,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.334878445620899,-0.00808611137910151,0.00369956983659756,0.165449792842799,0.166716991586129,1.00765911350844,0.165605955001577,0.955,0.00463546114210874,0.671929852907706,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-AC,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191076809336474,-0.0013690656635271,0.00210312438667024,0.0940545818746444,0.108284838508146,1.15129785651982,0.094041031365141,0.951,0.00482695556225661,0.436427114709086,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-AC,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187472536512938,-0.00136757848706156,0.00206732069267764,0.0924533920023831,0.106885323440164,1.15609953431897,0.0924403924094777,0.9495,0.00489641450451246,0.430786562148579,TRUE,TRUE,TRUE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T2,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473952803876462,0.00593485350788194,0.0041570165138888,0.185907430172891,0.312885479778342,1.68301761520432,0.185955678303599,0.9885,0.00238408787589719,1.26104179546574,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T2,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49560168114504,0.00612052511170411,0.00418186951837188,0.187018890322277,0.311240546615412,1.66421983404496,0.18707228050235,0.986,0.00262716577322407,1.25441211910405,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T2,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.32258249854486,-0.00796810645513924,0.00379497887512939,0.1697166147593,0.237583732624154,1.39988493737697,0.169861173259737,0.978,0.00327993902382346,0.957548483790502,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T2,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.335166702569326,-0.00779785443067449,0.00393381391302295,0.175925506407075,0.240330567967457,1.36609280186668,0.176054296870044,0.98,0.00313049516849971,0.968619224994668,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T2,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190829471517553,-0.00161640348244856,0.00239716516764545,0.107204485362998,0.177752048068661,1.65806540152482,0.107189869117013,0.9785,0.00324328151722911,0.716405126895034,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T2,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187273077804438,-0.00156703719556074,0.00236891168427396,0.105940951174602,0.175745261720479,1.65889828033385,0.10592605439071,0.9775,0.00331615364541512,0.708317051151089,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T3,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.483417465077647,0.0153995147090664,0.00422355601445506,0.188883167101992,0.213746708068422,1.13163449844635,0.189462812821795,0.971,0.00375226598204339,0.861476642215697,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T3,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.506056151453509,0.0165749954201726,0.00425876788404974,0.190457889782563,0.21377147522226,1.12240808436087,0.191130325039528,0.9685,0.00390562094934979,0.861576462815129,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T3,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.319281340188787,-0.0112692648112119,0.00374657466002787,0.16755191245201,0.177752956118501,1.06088288409965,0.167888662136631,0.9615,0.00430219420761081,0.716408786664739,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T3,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.330693544471739,-0.0122710125282619,0.00387313131434111,0.173211698092997,0.182179763643352,1.05177517251485,0.173602617948434,0.96,0.00438178046004133,0.734250424165062,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T3,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.185654002850134,-0.00679187214986692,0.00223264300576684,0.099846830607682,0.114749799515043,1.14925830711561,0.100052658210105,0.9525,0.00475624589355933,0.462483248862481,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T3,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.181763156156733,-0.00707695884326615,0.00220205380110187,0.0984788397875116,0.113551240837362,1.15305217935521,0.0987082377080085,0.9485,0.00494205169944629,0.457652623331553,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T4,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.476411960159186,0.00839400979060519,0.00415892773346127,0.185992902510571,0.201764538536823,1.08479697780595,0.186135763637135,0.9655,0.00408103847078167,0.813184159642179,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T4,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.498328282694236,0.00884712666089958,0.00418713044566351,0.187254166143252,0.201318365291472,1.07510753665935,0.187416280847715,0.9645,0.00413761706783023,0.811385919881089,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T4,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.326286845107249,-0.00426375989275077,0.00381442995670231,0.170586493571959,0.18471941409809,1.08284900070456,0.170597132337283,0.963,0.00422084114839685,0.744486135235984,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T4,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.338421413231012,-0.00454314376898884,0.00394371218116539,0.176368170415595,0.188817512875123,1.07058724048785,0.176382592183249,0.9585,0.00445969449626317,0.76100295744022,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T4,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.185654002850134,-0.00679187214986692,0.00223264300576684,0.099846830607682,0.114749799515043,1.14925830711561,0.100052658210105,0.9525,0.00475624589355933,0.462483248862481,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T4,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.181763156156733,-0.00707695884326615,0.00220205380110187,0.0984788397875116,0.113551240837362,1.15305217935521,0.0987082377080085,0.9485,0.00494205169944629,0.457652623331553,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T5,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.482811371662149,0.0147934212935686,0.00430944029031443,0.19272402868239,0.338289806258555,1.75530684249061,0.193242917773263,0.9905,0.00216907238237915,1.36343043139701,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T5,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.505524454564595,0.0160432985312589,0.00435521080137659,0.194770948164388,0.338658940278516,1.73875489887068,0.195382040667747,0.9875,0.00248432586429397,1.36491817517991,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T5,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.308715685780531,-0.0218349192194688,0.0039292764869881,0.175722586545939,0.253897747652684,1.44487827457689,0.177030370010359,0.9825,0.00293204280323463,1.02329987250118,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T5,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.318899495535871,-0.0240650614641299,0.00405467847436501,0.181330733911706,0.257668759593539,1.4209877941541,0.182875700481775,0.983,0.00289058817544112,1.03849841630061,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T5,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.196019100454399,0.0035732254543979,0.00253707994106761,0.113461664251567,0.190684406355542,1.68060646398379,0.113489560842642,0.9775,0.00331615364541512,0.76852721426466,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T5,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.193561406979659,0.0047212919796602,0.00251612293815716,0.112524438589318,0.189980009847776,1.6883444363686,0.112595332954606,0.979,0.00320616593457045,0.765688241240081,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T6,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473864371258389,0.00584642088980875,0.00425310846572656,0.190204792900889,0.326827761861261,1.71829403916001,0.190247089197363,0.989,0.00233227356885937,1.31723424147886,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T6,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.4957997282212,0.00631857218786403,0.0042879903350577,0.191764757521023,0.325885148039297,1.69940062111554,0.191820905327017,0.987,0.00253288373203351,1.31343516640729,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T6,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.31766268618429,-0.0128879188157089,0.00399182981992333,0.178520056639186,0.25673651913664,1.43813823482893,0.178940141859079,0.9835,0.00284848644019942,1.03474114964699,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T6,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.328624221879266,-0.014340335120735,0.00411646442443578,0.184093885599959,0.259350766482884,1.40879620003491,0.184605684222637,0.9815,0.00301311715670002,1.04527751320606,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T6,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.196019100454399,0.0035732254543979,0.00253707994106761,0.113461664251567,0.190684406355542,1.68060646398379,0.113489560842642,0.9775,0.00331615364541512,0.76852721426466,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-T6,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.193561406979659,0.0047212919796602,0.00251612293815716,0.112524438589318,0.189980009847776,1.6883444363686,0.112595332954606,0.979,0.00320616593457045,0.765688241240081,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U2,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473824518239581,0.00580656787100064,0.00412076632344711,0.184286272372393,0.205157548473993,1.11325464362004,0.184331673079424,0.9675,0.00396508196636589,0.826859218472758,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U2,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49534157905003,0.00586042301669405,0.00414201743340039,0.18523665090145,0.205089226128139,1.10717412094247,0.185283040472412,0.966,0.00405240669232495,0.826583854675923,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U2,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320942795821092,-0.0096078091789071,0.00383805582094412,0.171643074341396,0.235993889848603,1.37491064381202,0.171868916020611,0.978,0.00327993902382346,0.951140841641019,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U2,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.333385997048695,-0.00957855995130578,0.0039570749901197,0.176965773399439,0.239133412924002,1.35129753245697,0.177180629085476,0.976,0.00342227994179319,0.963794256617999,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U2,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192504161679956,5.82866799547344e-05,0.00221219245412596,0.0989322541347545,0.182859269239234,1.84832813967994,0.0989075351531248,0.98,0.00313049516849971,0.736989077800466,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U2,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188964985085142,0.000124870085142712,0.00218987065790967,0.0979339930603642,0.180719103521404,1.8453153790024,0.0979095861281584,0.9815,0.00301311715670002,0.728363434893297,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U3,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473824518239581,0.00580656787100064,0.00412076632344711,0.184286272372393,0.205157548473993,1.11325464362004,0.184331673079424,0.9675,0.00396508196636589,0.826859218472758,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U3,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49534157905003,0.00586042301669405,0.00414201743340039,0.18523665090145,0.205089226128139,1.10717412094247,0.185283040472412,0.966,0.00405240669232495,0.826583854675923,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U3,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.323528098816243,-0.00702250618375639,0.00362987843401152,0.162333098570205,0.168891401664288,1.04040028282493,0.162444373454605,0.9555,0.00461084319837489,0.680693512988652,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U3,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336763833943076,-0.00620072305692468,0.00376791149508193,0.168506124724121,0.175000511322413,1.03854095279281,0.168578070575431,0.9565,0.00456112650559048,0.705315437334377,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U3,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.189918858684805,-0.00252701631519598,0.00229725339058558,0.102736294857824,0.126071644366412,1.22713832089118,0.102741689296169,0.9645,0.00413761706783023,0.508114383837071,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U3,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.185587148190761,-0.00325296680923839,0.00227379485418183,0.101687197216796,0.124420008868488,1.22355628116316,0.10171380303494,0.9655,0.00408103847078167,0.501457694638093,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U4,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473824518239581,0.00580656787100064,0.00412076632344711,0.184286272372393,0.205157548473993,1.11325464362004,0.184331673079424,0.9675,0.00396508196636589,0.826859218472758,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U4,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49534157905003,0.00586042301669405,0.00414201743340039,0.18523665090145,0.205089226128139,1.10717412094247,0.185283040472412,0.966,0.00405240669232495,0.826583854675923,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U4,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.308607992470091,-0.0219426125299085,0.00371513056885746,0.166145689945055,0.174594701133766,1.05085302659073,0.167547206293666,0.9575,0.00451075104611194,0.703679875309346,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U4,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.321073178797946,-0.0218913782020544,0.00383643303406653,0.171570501105971,0.180544621018171,1.0523057277,0.172918914728593,0.9575,0.00451075104611194,0.72766020721616,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U4,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.204838965030957,0.0123930900309561,0.00216287674524103,0.096726788586249,0.106925258803155,1.10543584012212,0.09749349862893,0.955,0.00463546114210874,0.430947516124084,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U4,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.201277803335891,0.0124376883358913,0.00213036286135805,0.0952727234947511,0.104468180980181,1.09651721025836,0.0960575321738333,0.9545,0.00465992220965114,0.421044602662978,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U5,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473824518239581,0.00580656787100064,0.00412076632344711,0.184286272372393,0.205157548473993,1.11325464362004,0.184331673079424,0.9675,0.00396508196636589,0.826859218472758,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U5,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49534157905003,0.00586042301669405,0.00414201743340039,0.18523665090145,0.205089226128139,1.10717412094247,0.185283040472412,0.966,0.00405240669232495,0.826583854675923,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U5,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.331580009895037,0.00102940489503755,0.00381962637411636,0.170818884423505,0.245679078287875,1.43824307901914,0.170779276859023,0.978,0.00327993902382346,0.990175658557215,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U5,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.346022558127965,0.00305800112796448,0.00395396424981088,0.176826656863622,0.250952239092563,1.41919913854454,0.176808891504853,0.977,0.00335193973692846,1.01142840628343,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U5,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.181866947606011,-0.0105789273939899,0.00250877498480399,0.112195828125455,0.220120136140614,1.96192799517003,0.112665538660406,0.9875,0.00248432586429397,0.887163865493439,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U5,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.176328424005872,-0.0125116909941275,0.00249186107733158,0.111439415187985,0.219683219040256,1.97132422733623,0.112111891864084,0.988,0.00243474844696531,0.885402931348794,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U6,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.473824518239581,0.00580656787100064,0.00412076632344711,0.184286272372393,0.205157548473993,1.11325464362004,0.184331673079424,0.9675,0.00396508196636589,0.826859218472758,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U6,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49534157905003,0.00586042301669405,0.00414201743340039,0.18523665090145,0.205089226128139,1.10717412094247,0.185283040472412,0.966,0.00405240669232495,0.826583854675923,TRUE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U6,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.316341463084613,-0.0142091419153862,0.0038824844753733,0.173629984170446,0.24593004078695,1.41640305942509,0.174167153709588,0.9795,0.00316857617866448,0.991187128314942,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U6,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.329943951527477,-0.0130206054725236,0.00400105076034604,0.178932429631219,0.250403816284039,1.39943227060697,0.179360926997536,0.9795,0.00316857617866448,1.0092180637529,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U6,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.197105494416435,0.00465961941643382,0.00242930146592299,0.108641664312874,0.202977929298701,1.86832492471904,0.108714404621305,0.981,0.00305278561317365,0.818074563843884,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,100,LD-U6,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.19240703060636,0.00356691560636056,0.00240888103100905,0.10772843470092,0.20127937726654,1.86839600728757,0.107760548542738,0.9825,0.00293204280323463,0.811228784021035,FALSE,FALSE,FALSE,cluster_if_t,303.3086035,LD residual bootstrap + Super Learner
lowdim,150,LD-AC,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470658209484007,0.00264025911542604,0.00322982707652084,0.1444422579734,0.149820138206525,1.03723204212243,0.144430277551858,0.9575,0.00451075104611194,0.598171016527386,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-AC,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49272317491041,0.003242018877074,0.00325380993648528,0.145514804076907,0.151051390962757,1.03804827227698,0.14551454089828,0.954,0.00468422885862764,0.603086909154466,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-AC,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.330067959995742,-0.000482645004257315,0.00282938305257234,0.126533856798752,0.128724771614781,1.01731485051873,0.126503140095845,0.9575,0.00451075104611194,0.513945777989647,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-AC,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.342153491256118,-0.000811065743882536,0.00292868053897615,0.130974575390628,0.133553166698469,1.01968772412624,0.130944339536678,0.9585,0.00445969449626317,0.53322360025026,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-AC,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192323229454941,-0.000122645545060007,0.00155985965890551,0.069759044653447,0.0745540538825985,1.06873673876947,0.0697417105521212,0.9505,0.0048502448391808,0.297664083954564,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-AC,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188998432294591,0.000158317294591441,0.00153568298669008,0.0686778310025785,0.0737108826900107,1.07328495402313,0.068660841921352,0.956,0.00458606585212206,0.294297643531971,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T2,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470198859080851,0.00218090871227055,0.00317594029983818,0.142032368058385,0.142304326521418,1.0019147639848,0.142013602666419,0.95,0.00487339717240448,0.568163430300817,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T2,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492294415374056,0.00281325934072025,0.00317980184862022,0.142205061769886,0.143459084908388,1.00881841421743,0.142197337813683,0.9515,0.00480352734977121,0.572773911951988,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T2,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.330219882419011,-0.0003307225809888,0.00292191022149551,0.130671797588309,0.1369981818307,1.04841430483969,0.130639544178028,0.9595,0.00440793318914885,0.546978147724765,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T2,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.34222603403485,-0.000738522965151255,0.00302706259153148,0.135374354536221,0.142046334906956,1.04928540855166,0.135342521678649,0.964,0.00416557318985035,0.56713337447437,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T2,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192748209241343,0.000302334241342356,0.00164334341262282,0.0734925516200221,0.0777312093625281,1.05767465748667,0.0734747982102931,0.9495,0.00489641450451246,0.310349176531873,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T2,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189482460607936,0.000642345607936329,0.0016289050048881,0.0728468463963885,0.0770702448098718,1.05797640697446,0.0728314650838778,0.9505,0.0048502448391808,0.307710213285116,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T3,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.480807306695599,0.0127893563270183,0.00333926118737736,0.149336300192049,0.155639446178725,1.04220772831904,0.149845745768879,0.9535,0.00470838348055891,0.62140515185049,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T3,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.503458021121432,0.0139768650880961,0.0033571752778556,0.150137442673337,0.157088113297045,1.0462953844154,0.150749241538172,0.951,0.00482695556225661,0.627189091801079,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T3,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.325829283617688,-0.00472132138231141,0.0029285603161559,0.130969198862657,0.136875418416649,1.04509624862396,0.131021545788454,0.957,0.00453602248671675,0.546488003228476,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T3,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.33704795957223,-0.00591659742777074,0.00302304474168249,0.135194670828507,0.141080275332779,1.04353429368335,0.135290303961668,0.9605,0.00435544199823623,0.563276290610822,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T3,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.186242262168734,-0.00620361283126668,0.00163777459508898,0.0732435065288229,0.0787808307655544,1.07560157205953,0.0734875074769423,0.95,0.00487339717240448,0.314539888869567,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T3,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.182897729526038,-0.00594238547396163,0.00161928578197828,0.0724166616700465,0.0782176821630914,1.08010615732987,0.0726420177728525,0.951,0.00482695556225661,0.312291465019317,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T4,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472106673074192,0.0040887227056117,0.00327609450602041,0.146511400323505,0.148495214626458,1.01354034087841,0.146531823447691,0.9485,0.00494205169944629,0.592881134311304,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T4,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494126409953096,0.00464525391975948,0.00329048961925196,0.147155169358096,0.149598019315125,1.01660050386055,0.147191694503645,0.948,0.00496467521596328,0.597284185927379,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T4,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.334529917239095,0.00397931223909519,0.00296061339502584,0.132402656127484,0.140796657854124,1.06339753273951,0.132429351141785,0.9635,0.0041933131292571,0.562143921107342,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T4,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.346379570740567,0.00341501374056584,0.00306040957440871,0.136865676947381,0.144867250681248,1.05846296830829,0.136874065251055,0.963,0.00422084114839685,0.578396146465148,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T4,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.186242262168734,-0.00620361283126668,0.00163777459508898,0.0732435065288229,0.0787808307655544,1.07560157205953,0.0734875074769423,0.95,0.00487339717240448,0.314539888869567,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T4,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.182897729526038,-0.00594238547396163,0.00161928578197828,0.0724166616700465,0.0782176821630914,1.08010615732987,0.0726420177728525,0.951,0.00482695556225661,0.312291465019317,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T5,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.479936881596534,0.0119189312279534,0.00330759688856923,0.147920229700152,0.152552170454957,1.0313137747568,0.148362781987212,0.954,0.00468422885862764,0.609078912667338,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T5,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.50270763865974,0.0132264826264034,0.00332360828796235,0.14863628124931,0.154258698710221,1.03782668278333,0.149186586442075,0.9495,0.00489641450451246,0.615892387500588,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T5,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.323647145955626,-0.00690345904437338,0.00298430908992761,0.133462359818973,0.139464917349799,1.04497565859743,0.133607459127409,0.9565,0.00456112650559048,0.556826821678928,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T5,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.333791510515248,-0.00917304648475293,0.00308466028840675,0.137950201847432,0.143937151524196,1.04339935423498,0.138220432073061,0.9595,0.00440793318914885,0.574682637954841,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T5,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.188505642757607,-0.00394023224239377,0.00172377661118606,0.0770896336127249,0.0810525579412068,1.05140670856461,0.0771710155101181,0.948,0.00496467521596328,0.323609973640546,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T5,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186402716716022,-0.00243739828397747,0.00172040489856535,0.0769388460403149,0.0807393091256746,1.04939589402431,0.0769582168932922,0.9465,0.00503178646208283,0.322359298232981,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T6,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47141957632909,0.00340162596050894,0.00324383577259398,0.145068745907314,0.145368297236055,1.00206489224724,0.145072359971762,0.9515,0.00480352734977121,0.580396622039421,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T6,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493684046817918,0.00420289078458148,0.00325524070758282,0.145578790105594,0.146679387289102,1.00756014789455,0.145603062562198,0.9495,0.00489641450451246,0.585631272595603,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T6,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.33216445122307,0.00161384622307108,0.0029999489567226,0.134161795925226,0.142843013982096,1.06470707996268,0.134137959921011,0.963,0.00422084114839685,0.570314190737977,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T6,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.34281510235707,-0.000149454642930994,0.00310468647216122,0.13884580001153,0.147184232330322,1.06005534426032,0.138811164678644,0.9635,0.0041933131292571,0.587646913984737,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T6,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.188505642757607,-0.00394023224239377,0.00172377661118606,0.0770896336127249,0.0810525579412068,1.05140670856461,0.0771710155101181,0.948,0.00496467521596328,0.323609973640546,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-T6,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186402716716022,-0.00243739828397747,0.00172040489856535,0.0769388460403149,0.0807393091256746,1.04939589402431,0.0769582168932922,0.9465,0.00503178646208283,0.322359298232981,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U2,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470658209484007,0.00264025911542604,0.00322982707652084,0.1444422579734,0.149820138206525,1.03723204212243,0.144430277551858,0.9575,0.00451075104611194,0.598171016527386,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U2,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49272317491041,0.003242018877074,0.00325380993648528,0.145514804076907,0.151051390962757,1.03804827227698,0.14551454089828,0.954,0.00468422885862764,0.603086909154466,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U2,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.32871281647944,-0.00183778852055953,0.00292599526481589,0.130854486279417,0.137179836288192,1.04833880892145,0.130834676587694,0.9635,0.0041933131292571,0.547703420260189,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U2,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340905316150878,-0.00205924084912312,0.00302767320526078,0.135401662012356,0.142256363414168,1.05062494285474,0.135383469240321,0.964,0.00416557318985035,0.567971933076456,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U2,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193678372971243,0.00123249797124221,0.00152943349251374,0.0683983451265127,0.0685683210868003,1.00248508878355,0.068392349721929,0.941,0.00526872849936301,0.273765481844157,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U2,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190246607399831,0.00140649239983202,0.00150499797349816,0.0673055554948265,0.067862148114376,1.00826963859755,0.0673034248938174,0.9395,0.0053310294503032,0.270946019722337,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U3,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470658209484007,0.00264025911542604,0.00322982707652084,0.1444422579734,0.149820138206525,1.03723204212243,0.144430277551858,0.9575,0.00451075104611194,0.598171016527386,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U3,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49272317491041,0.003242018877074,0.00325380993648528,0.145514804076907,0.151051390962757,1.03804827227698,0.14551454089828,0.954,0.00468422885862764,0.603086909154466,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U3,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.3319585046775,0.0014078996775006,0.00287103275891417,0.128396488291217,0.128883254392503,1.00379111693601,0.128372105840466,0.9525,0.00475624589355933,0.514578535410557,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U3,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.344644526972183,0.00167996997218172,0.00297184337337378,0.132904876026921,0.134419863607171,1.01139903685657,0.132882265625639,0.955,0.00463546114210874,0.536683969310822,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U3,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190432684773183,-0.00201319022681792,0.00172649814093381,0.0772113441231004,0.086089358640592,1.11498329187661,0.0772182866965756,0.964,0.00416557318985035,0.343719874955974,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U3,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186507396578526,-0.00233271842147282,0.00169850619242252,0.0759595061292218,0.0851692078887531,1.12124488729382,0.0759763333107321,0.9645,0.00413761706783023,0.340046086390734,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U4,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470658209484007,0.00264025911542604,0.00322982707652084,0.1444422579734,0.149820138206525,1.03723204212243,0.144430277551858,0.9575,0.00451075104611194,0.598171016527386,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U4,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49272317491041,0.003242018877074,0.00325380993648528,0.145514804076907,0.151051390962757,1.03804827227698,0.14551454089828,0.954,0.00468422885862764,0.603086909154466,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U4,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.316413983000523,-0.0141366219994759,0.0029306869503694,0.131064304835951,0.133143933787581,1.01586724130749,0.131791908544061,0.9535,0.00470838348055891,0.531589699299206,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U4,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.328353740200137,-0.0146108167998637,0.00302327728540907,0.135205070500114,0.138580963445466,1.02496868595878,0.135958621833835,0.9565,0.00456112650559048,0.553297552437505,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U4,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.20597720645016,0.0135313314501586,0.0015988869522234,0.0715043982701798,0.0754783172823084,1.05557586817405,0.0727558895437926,0.9605,0.00435544199823623,0.301354292653887,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U4,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.202798183350572,0.0139580683505726,0.00156760111576201,0.0701052531289674,0.0737785693518554,1.05239716082517,0.0714640945867064,0.956,0.00458606585212206,0.294567888906229,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U5,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470658209484007,0.00264025911542604,0.00322982707652084,0.1444422579734,0.149820138206525,1.03723204212243,0.144430277551858,0.9575,0.00451075104611194,0.598171016527386,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U5,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49272317491041,0.003242018877074,0.00325380993648528,0.145514804076907,0.151051390962757,1.03804827227698,0.14551454089828,0.954,0.00468422885862764,0.603086909154466,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U5,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.334255199757485,0.00370459475748613,0.00292718548998546,0.13090771476717,0.132027935666407,1.00855733293663,0.130927405049467,0.954,0.00468422885862764,0.527133971660875,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U5,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.348055348792393,0.00509079179239208,0.00303227382820802,0.135607408125333,0.137815862267572,1.01628564525175,0.135669048109637,0.959,0.00443390347211123,0.550242813903647,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U5,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.188135989693198,-0.00430988530680345,0.00176830018452055,0.0790807883442673,0.0881657785381985,1.11488239285604,0.0791784017959824,0.9635,0.0041933131292571,0.352010177019218,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U5,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.183096574758316,-0.00574354024168317,0.00174669980195148,0.0781147898689786,0.0877986949682613,1.12397018689451,0.0783061791341167,0.9655,0.00408103847078167,0.350544561282853,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U6,ld_gaussian_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470658209484007,0.00264025911542604,0.00322982707652084,0.1444422579734,0.149820138206525,1.03723204212243,0.144430277551858,0.9575,0.00451075104611194,0.598171016527386,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U6,ld_gaussian_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49272317491041,0.003242018877074,0.00325380993648528,0.145514804076907,0.151051390962757,1.03804827227698,0.14551454089828,0.954,0.00468422885862764,0.603086909154466,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U6,ld_gaussian_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.318441551317267,-0.0121090536827326,0.00297506461845018,0.133048934486182,0.135436233127301,1.01794301209806,0.133565703455324,0.952,0.00477995815881269,0.540741920373352,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U6,ld_gaussian_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.331577040889435,-0.0113875161105657,0.00307382602598948,0.13746567890241,0.141102349921887,1.02645511991439,0.137902284219047,0.9535,0.00470838348055891,0.563364425487506,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U6,ld_gaussian_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.203949638133416,0.0115037631334153,0.00163244472321447,0.0730051474123677,0.0779530455009123,1.06777464691081,0.0738879099660893,0.966,0.00405240669232495,0.311234878213825,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-U6,ld_gaussian_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.199574882661274,0.0107347676612746,0.00161055524265098,0.0720262200817251,0.0768959879798645,1.06761104348686,0.0728039678026755,0.9615,0.00430219420761081,0.307014476474364,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + glmnet
lowdim,150,LD-AC,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470696832414361,0.00267888204578033,0.00324384272626494,0.145069056884933,0.150495616632872,1.03740673486451,0.145057523620343,0.953,0.00473238840333293,0.600867927782221,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-AC,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492720970789568,0.00323981475623208,0.00325616649534945,0.145620192593172,0.151855106048747,1.04281626980808,0.145619827874785,0.9535,0.00470838348055891,0.606295817354257,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-AC,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329752397917718,-0.000798207082280916,0.00282585979891408,0.126376292105115,0.128716858963457,1.01852061663904,0.126347215470625,0.96,0.00438178046004133,0.513914185983777,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-AC,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341846039859994,-0.00111851714000697,0.00292706466162273,0.130902311158517,0.133533073250356,1.02009714013875,0.130874361277144,0.9585,0.00445969449626317,0.533143375265641,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-AC,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.19329003384164,0.000844158841638966,0.00155825783012159,0.069687408692464,0.0745470795212766,1.06973527815131,0.0696750986146075,0.948,0.00496467521596328,0.297636238159923,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-AC,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190021225431107,0.0011811104311081,0.00153412581085112,0.0686081919820018,0.0737315149587447,1.07467509095833,0.0686012061620361,0.9505,0.0048502448391808,0.294380019808683,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T2,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469699685690211,0.00168173532163042,0.00317090454922336,0.141807162444535,0.142229765779219,1.00298012686665,0.141781680476014,0.955,0.00463546114210874,0.567865739513127,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T2,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.491898246906703,0.00241709087336712,0.00317780111353474,0.142115586176764,0.143386611068745,1.00894359954579,0.142100611338369,0.955,0.00463546114210874,0.572484553319364,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T2,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329899708656297,-0.000650896343702717,0.00289983224085414,0.129684440277908,0.137252139293032,1.05835471856845,0.129653648962223,0.9645,0.00413761706783023,0.547992096818768,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T2,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341865868653362,-0.00109868834663875,0.00300580717495898,0.134423783409298,0.142288093986837,1.05850386276953,0.134394664274218,0.9615,0.00430219420761081,0.568098620377213,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T2,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192725119334475,0.000279244334473987,0.00164154203200746,0.0734119914298364,0.07777811916269,1.05947431268128,0.0733941673626036,0.9505,0.0048502448391808,0.310536468328449,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T2,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189484661218059,0.000644546218059888,0.0016216507832939,0.0725224277442188,0.0771781326340335,1.06419676001795,0.0725071597463292,0.9495,0.00489641450451246,0.308140965587326,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T3,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.480490447056862,0.0124724966882812,0.00334760017747768,0.149709231166609,0.156468668189599,1.04515043575013,0.150190581073475,0.957,0.00453602248671675,0.624715898850922,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T3,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.503001819947683,0.0135206639143473,0.00335684787824158,0.150122800917482,0.158007542222414,1.05252194374701,0.150693049873964,0.952,0.00477995815881269,0.630859998406135,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T3,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.32562418770417,-0.00492641729582942,0.00292801212381328,0.1309446829558,0.137025301254012,1.04643654221732,0.131004604219739,0.96,0.00438178046004133,0.54708642457729,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T3,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.336881339240568,-0.00608321775943294,0.00302549159463426,0.135304097419129,0.141207601245622,1.0436313750958,0.135406981789436,0.9625,0.00424816136699161,0.563784651313375,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T3,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.187247845994701,-0.00519802900530051,0.00162923631575997,0.072861663069012,0.0788444422782878,1.08211148301143,0.0730286727234555,0.949,0.00491929873051028,0.314793863827074,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T3,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.183921002932772,-0.00491911206722742,0.00161404079983961,0.07218209893799,0.0783340812279534,1.08522864228773,0.0723315141754973,0.952,0.00477995815881269,0.312756199251877,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T4,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.471960572386852,0.00394262201827179,0.00328274204203032,0.146808687171525,0.149345574841286,1.01728022856574,0.146824924662304,0.9515,0.00480352734977121,0.596276277582474,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T4,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493908045804865,0.00442688977152876,0.00328734695193934,0.147014625003262,0.150592338012761,1.0243357625775,0.147044519339949,0.9485,0.00494205169944629,0.601254097003668,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T4,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.334154062374179,0.00360345737417998,0.00294446711877331,0.131680572701801,0.140849099536442,1.0696270273323,0.131696956098113,0.9645,0.00413761706783023,0.562353299464592,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T4,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.345975113383386,0.00301055638338563,0.00304342262051914,0.136105997274827,0.14496190959609,1.06506629023394,0.136105266329652,0.9625,0.00424816136699161,0.578774081100585,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T4,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.187247845994701,-0.00519802900530051,0.00162923631575997,0.072861663069012,0.0788444422782878,1.08211148301143,0.0730286727234555,0.949,0.00491929873051028,0.314793863827074,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T4,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.183921002932772,-0.00491911206722742,0.00161404079983961,0.07218209893799,0.0783340812279534,1.08522864228773,0.0723315141754973,0.952,0.00477995815881269,0.312756199251877,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T5,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.479272482019366,0.0112545316507854,0.00328392738405986,0.146861697278618,0.152352664884229,1.03738869771601,0.147255690658022,0.9575,0.00451075104611194,0.608282367880544,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T5,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.502218183254407,0.0127370272210706,0.00329317489733001,0.147275258644516,0.154025748026213,1.04583586845358,0.147788323863338,0.951,0.00482695556225661,0.614962309948115,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T5,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.3233803535789,-0.0071702514210995,0.00295747835751627,0.132262452987816,0.139374577513368,1.05377281582859,0.132423647048255,0.962,0.00427527776875375,0.55646613137095,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T5,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.333459899823095,-0.00950465717690578,0.00306198094828216,0.136935950923363,0.14386319709019,1.05058749086793,0.13723125531747,0.9645,0.00413761706783023,0.574387367909734,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T5,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.188786733997581,-0.00365914100242034,0.00172365275368877,0.0770840945370557,0.0809744405161327,1.05046885485834,0.0771516426569003,0.948,0.00496467521596328,0.3232980824614,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T5,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186730964451064,-0.0021091505489348,0.00171461282507507,0.0766798166392162,0.0807119346949585,1.05258382495506,0.0766896531399248,0.9475,0.00498717104178311,0.322250003239368,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T6,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470863669853594,0.00284571948501369,0.00322562877542296,0.144254504240503,0.145204439185775,1.00658513195323,0.144246509254345,0.9545,0.00465992220965114,0.579742403336409,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T6,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49325715690263,0.00377600086929361,0.00323096741301541,0.144493255371782,0.146444221686988,1.01350212721131,0.144506470028424,0.951,0.00482695556225661,0.584692351773925,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T6,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.331789165744672,0.00123856074467224,0.0029729598327084,0.132954805606248,0.142853064660288,1.07444829849441,0.132927333067156,0.966,0.00405240669232495,0.570354319017545,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T6,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.342420926174872,-0.000543630825128836,0.00307934837359771,0.137712645795358,0.147145099519159,1.0684937368629,0.137679286604869,0.967,0.00399443362693637,0.587490672549421,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T6,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.188786733997581,-0.00365914100242034,0.00172365275368877,0.0770840945370557,0.0809744405161327,1.05046885485834,0.0771516426569003,0.948,0.00496467521596328,0.3232980824614,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-T6,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186730964451064,-0.0021091505489348,0.00171461282507507,0.0766798166392162,0.0807119346949585,1.05258382495506,0.0766896531399248,0.9475,0.00498717104178311,0.322250003239368,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U2,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470696832414361,0.00267888204578033,0.00324384272626494,0.145069056884933,0.150495616632872,1.03740673486451,0.145057523620343,0.953,0.00473238840333293,0.600867927782221,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U2,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492720970789568,0.00323981475623208,0.00325616649534945,0.145620192593172,0.151855106048747,1.04281626980808,0.145619827874785,0.9535,0.00470838348055891,0.606295817354257,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U2,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328823842208612,-0.00172676279138773,0.00294066462401062,0.131510519966332,0.137134105905002,1.04276149117279,0.131488976964314,0.9625,0.00424816136699161,0.547520837396987,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U2,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.34109435170241,-0.0018702052975906,0.00304043912335696,0.135972571225521,0.142122743851233,1.04523097982395,0.135951438107405,0.962,0.00427527776875375,0.567438444382976,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U2,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194218589550747,0.00177271455074578,0.00153412944535519,0.0686083545219649,0.0687712597690496,1.00237442288508,0.0686141040452686,0.94,0.0053103672189407,0.274575733652138,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U2,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190772913588691,0.00193279858869174,0.00151020987707863,0.0675386389087884,0.0679380220430698,1.00591340217591,0.0675494094878951,0.941,0.00526872849936301,0.271248953530822,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U3,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470696832414361,0.00267888204578033,0.00324384272626494,0.145069056884933,0.150495616632872,1.03740673486451,0.145057523620343,0.953,0.00473238840333293,0.600867927782221,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U3,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492720970789568,0.00323981475623208,0.00325616649534945,0.145620192593172,0.151855106048747,1.04281626980808,0.145619827874785,0.9535,0.00470838348055891,0.606295817354257,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U3,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.331540835817647,0.000990230817647744,0.00286846265918275,0.128281549937049,0.128857564236771,1.00449023495589,0.128253298333012,0.9525,0.00475624589355933,0.5144759650435,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U3,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.344208022423337,0.0012434654233362,0.00297128558502445,0.132879930973598,0.134363475087789,1.01116454609301,0.132852526222799,0.9515,0.00480352734977121,0.53645883283476,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U3,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191501595941711,-0.000944279058289694,0.00172443588093849,0.0771191170523638,0.0860478280509471,1.11577817978026,0.0771056171674195,0.964,0.00416557318985035,0.343554060164169,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U3,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187659242867764,-0.00118087213223506,0.0016979115491183,0.07593291287221,0.0851060888052058,1.12080632213377,0.0759231111890358,0.9645,0.00413761706783023,0.339794077503145,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U4,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470696832414361,0.00267888204578033,0.00324384272626494,0.145069056884933,0.150495616632872,1.03740673486451,0.145057523620343,0.953,0.00473238840333293,0.600867927782221,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U4,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492720970789568,0.00323981475623208,0.00325616649534945,0.145620192593172,0.151855106048747,1.04281626980808,0.145619827874785,0.9535,0.00470838348055891,0.606295817354257,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U4,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.316386162779108,-0.0141644422208915,0.00293235450504504,0.131138880148169,0.132952091693731,1.01382665113133,0.131869020649285,0.955,0.00463546114210874,0.530823751665833,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U4,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.328362981026012,-0.0146015759739884,0.0030286167428671,0.135443858296897,0.138411804721439,1.02191274275454,0.136194978805751,0.9555,0.00461084319837489,0.552622170295178,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U4,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.206656268980251,0.0142103939802495,0.00158869568256056,0.0710486308353168,0.0755210473421143,1.06294866564233,0.0724383826895332,0.9585,0.00445969449626317,0.301524896443313,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U4,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.203504284265089,0.0146641692650895,0.00155816089072829,0.0696830734310015,0.073837018404803,1.05961196556456,0.0711922799021365,0.9545,0.00465992220965114,0.294801252256679,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U5,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470696832414361,0.00267888204578033,0.00324384272626494,0.145069056884933,0.150495616632872,1.03740673486451,0.145057523620343,0.953,0.00473238840333293,0.600867927782221,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U5,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492720970789568,0.00323981475623208,0.00325616649534945,0.145620192593172,0.151855106048747,1.04281626980808,0.145619827874785,0.9535,0.00470838348055891,0.606295817354257,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U5,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.334120256866601,0.00356965186660182,0.0029337004672703,0.131199073408786,0.131642152443836,1.00337715064244,0.131214834067422,0.9495,0.00489641450451246,0.525593695799653,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U5,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.34803298702794,0.00506843002793881,0.0030355544814828,0.135754123399993,0.137393733969987,1.01207779571573,0.13581478716266,0.9575,0.00451075104611194,0.548557426906316,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U5,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.188922174892757,-0.00352370010724377,0.00174659710474391,0.078110197110234,0.0879063075383172,1.12541397654212,0.0781701269897849,0.966,0.00405240669232495,0.350974214607112,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U5,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.183834278263162,-0.00500583673683767,0.00172791870786546,0.0772748738076152,0.0874701707223388,1.13193547154934,0.0774175614467269,0.969,0.0038754999677461,0.349232897280338,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U6,ld_resid_boot_glmnet_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470696832414361,0.00267888204578033,0.00324384272626494,0.145069056884933,0.150495616632872,1.03740673486451,0.145057523620343,0.953,0.00473238840333293,0.600867927782221,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U6,ld_resid_boot_glmnet_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492720970789568,0.00323981475623208,0.00325616649534945,0.145620192593172,0.151855106048747,1.04281626980808,0.145619827874785,0.9535,0.00470838348055891,0.606295817354257,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U6,ld_resid_boot_glmnet_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.318602890577453,-0.0119477144225459,0.0029810480490055,0.133316521635389,0.135209432081364,1.01419861861647,0.133817622805859,0.9515,0.00480352734977121,0.539836395830249,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U6,ld_resid_boot_glmnet_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.3317930944091,-0.0111714625909009,0.00307629494745761,0.137576092427087,0.140799187458199,1.02342772624407,0.137994634654115,0.9545,0.00465992220965114,0.562154020789927,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U6,ld_resid_boot_glmnet_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.204439541181905,0.011993666181904,0.00161025047500818,0.0720125904583924,0.0778325305127927,1.08081836825135,0.072986768022833,0.9615,0.00430219420761081,0.310753710769894,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-U6,ld_resid_boot_glmnet_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.200074170882001,0.0112340558820021,0.00158916714182498,0.071069715134594,0.0766039601054441,1.07787065081616,0.0719345742231622,0.961,0.00432891441356837,0.305848527673439,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + glmnet
lowdim,150,LD-AC,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.468520212603655,0.000502262235074092,0.00322741017402439,0.144334170807859,0.150604059610385,1.04344008606855,0.144298956869804,0.952,0.00477995815881269,0.601300896586489,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-AC,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490676363444572,0.00119520741123548,0.00323651852934778,0.144741508841186,0.151406685086628,1.04604882385713,0.14471025482041,0.9515,0.00480352734977121,0.604505454416713,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-AC,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329809194504267,-0.000741410495732835,0.00282916234835106,0.126523986605918,0.128863668339484,1.0184920013693,0.126494524452975,0.9565,0.00456112650559048,0.514500336248655,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-AC,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341980434306307,-0.000984122693693839,0.00292728453153393,0.13091214403987,0.133667434511409,1.02104686690258,0.130883111820675,0.9605,0.00435544199823623,0.53367982525873,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-AC,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193063024599573,0.000617149599571534,0.00157663228707387,0.0705091393883628,0.0756908813988426,1.07349035962471,0.0704942114045343,0.9505,0.0048502448391808,0.302202974915074,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-AC,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189733095345014,0.000892980345014641,0.00155213450241278,0.069413565152356,0.0748448771102808,1.07824568506175,0.0694019547242249,0.9505,0.0048502448391808,0.298825223089896,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T2,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469734839413625,0.00171688904504406,0.00359923092796888,0.160962500433161,0.193462126966443,1.20190806210032,0.160931413311434,0.9765,0.0033873108803297,0.772415768216315,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T2,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492106819665934,0.00262566363259804,0.00359088243915931,0.160589144663409,0.193931823991388,1.20762723033281,0.160570461344997,0.9775,0.00331615364541512,0.774291077839136,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T2,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328993249555585,-0.00155735544441419,0.00311119258520627,0.139136762232291,0.15594139061242,1.12077777368482,0.139110691325875,0.9755,0.00345685912353975,0.622610693448573,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T2,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340747605703635,-0.00221695129636585,0.00320307441855787,0.14324584273772,0.160564555079294,1.12090202417451,0.143227185439634,0.9735,0.00359150038284837,0.641069113136526,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T2,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.19393550801515,0.00148963301514883,0.00203467726167035,0.0909935333873607,0.106617003478032,1.17169868570948,0.0909829776017327,0.9685,0.00390562094934979,0.425678430903895,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T2,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190971204216993,0.00213108921699335,0.00201045171555164,0.0899101340290909,0.106042197130411,1.17942430267205,0.0899129124557719,0.968,0.00393547964039963,0.42338346240781,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T3,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.477688770938895,0.00967082057031413,0.00332339334690473,0.14862666879299,0.155973042732745,1.04942836974962,0.148903883440514,0.955,0.00463546114210874,0.622737067520953,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T3,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.500307913048033,0.0108267570146968,0.00332385781490955,0.148647440433633,0.156875879359713,1.05535540270371,0.149004134788777,0.955,0.00463546114210874,0.626341727811461,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T3,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329177244042042,-0.00137336095795714,0.00291061475576286,0.130166649003994,0.136418374550792,1.04802862787538,0.130141349904607,0.959,0.00443390347211123,0.544663212535382,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T3,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340782601907194,-0.00218195509280666,0.00300452526914918,0.134366454838668,0.140525529793354,1.04583789132549,0.134350578494646,0.9605,0.00435544199823623,0.561061416781414,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T3,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.183248680504698,-0.00919719449530304,0.00163545411018818,0.0731397312892442,0.0786828106978666,1.07578752766675,0.0736975845567597,0.9495,0.00489641450451246,0.314148534514734,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T3,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179753466216446,-0.00908664878355275,0.00161661508780724,0.0722972245957756,0.0780354199628525,1.07936951105883,0.0728480777098856,0.9535,0.00470838348055891,0.31156376601372,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T4,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470164739208183,0.00214678883960205,0.00325014600743714,0.14535094818858,0.147996335180608,1.0181999981768,0.145330462713677,0.951,0.00482695556225661,0.590889311123708,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T4,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492219397492015,0.00273824145867857,0.0032501637717891,0.145351742634551,0.148309196511317,1.02034687595182,0.145341196804771,0.9495,0.00489641450451246,0.592138439461611,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T4,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.336701275772754,0.00615067077275494,0.00293413551264724,0.131218529229509,0.140525090240872,1.07092413751327,0.131329829105591,0.968,0.00393547964039963,0.561059661826716,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T4,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.348871117463212,0.00590656046321159,0.00303160558947831,0.135577523580837,0.144458507661814,1.06550484067282,0.135672258492176,0.9625,0.00424816136699161,0.576764201451879,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T4,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.183248680504698,-0.00919719449530304,0.00163545411018818,0.0731397312892442,0.0786828106978666,1.07578752766675,0.0736975845567597,0.9495,0.00489641450451246,0.314148534514734,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T4,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179753466216446,-0.00908664878355275,0.00161661508780724,0.0722972245957756,0.0780354199628525,1.07936951105883,0.0728480777098856,0.9535,0.00470838348055891,0.31156376601372,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T5,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.480792467106008,0.0127745167374273,0.00375640672568816,0.167991615795523,0.207539086839758,1.23541336189285,0.168434737106027,0.9835,0.00284848644019942,0.828619356718073,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T5,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.504112981435305,0.0146318254019684,0.00375061394859257,0.167732554928238,0.208191067919977,1.24120847028801,0.168327755264415,0.9815,0.00301311715670002,0.831222452604779,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T5,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.322223105821835,-0.0083274991781648,0.00316106312071054,0.141367040381528,0.163308819720805,1.15521142184246,0.141576816706485,0.9755,0.00345685912353975,0.652025848258277,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T5,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.332669280401656,-0.0102952765983453,0.00325400177262352,0.14552338324982,0.167152616416347,1.14863063710796,0.145850811671291,0.9765,0.0033873108803297,0.667372568693996,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T5,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.189238739025996,-0.00320713597400489,0.00213360980092492,0.0954179310465581,0.112833491258855,1.1825187364815,0.0954479700966913,0.9685,0.00390562094934979,0.450498344031722,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T5,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.18655772967833,-0.00228238532166898,0.00211644897919267,0.0946504757676971,0.112587818583195,1.18951138565348,0.0946543315941033,0.97,0.00381444622455213,0.449517472729025,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T6,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.471534714326891,0.00351676395831057,0.0037000591603972,0.165471676068379,0.1997342914491,1.20706030297634,0.165467678934064,0.9775,0.00331615364541512,0.797457975821584,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T6,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494202384127359,0.0047212280940224,0.00369049431425027,0.165043923144802,0.199895749146868,1.21116697505723,0.165070187536876,0.977,0.00335193973692846,0.798102610891046,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T6,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.331480858600951,0.000930253600951933,0.00319276704037446,0.142784882771962,0.164887993284311,1.15480007465251,0.142752213147786,0.976,0.00342227994179319,0.658330847486439,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T6,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.342579877709601,-0.000384679290399369,0.00328692297526248,0.146995664189855,0.168473337514283,1.14611093084139,0.146959414145974,0.977,0.00335193973692846,0.672645672104253,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T6,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.189238739025996,-0.00320713597400489,0.00213360980092492,0.0954179310465581,0.112833491258855,1.1825187364815,0.0954479700966913,0.9685,0.00390562094934979,0.450498344031722,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-T6,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.18655772967833,-0.00228238532166898,0.00211644897919267,0.0946504757676971,0.112587818583195,1.18951138565348,0.0946543315941033,0.97,0.00381444622455213,0.449517472729025,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U2,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.468520212603655,0.000502262235074092,0.00322741017402439,0.144334170807859,0.150604059610385,1.04344008606855,0.144298956869804,0.952,0.00477995815881269,0.601300896586489,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U2,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490676363444572,0.00119520741123548,0.00323651852934778,0.144741508841186,0.151406685086628,1.04604882385713,0.14471025482041,0.9515,0.00480352734977121,0.604505454416713,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U2,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329770573325233,-0.000780031674766216,0.00315039202821095,0.140889814617062,0.155609895025161,1.10447937949317,0.140856747592412,0.9615,0.00430219420761081,0.621287166085838,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U2,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.342315331410986,-0.000649225589014392,0.00323979520404106,0.144888046188272,0.160065827911143,1.10475523773126,0.144853274554482,0.9615,0.00430219420761081,0.639077897931986,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U2,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193101645778606,0.000655770778604915,0.00188137960729819,0.0841378538680121,0.10154692876603,1.20691132585017,0.0841193729149372,0.973,0.00362429303451032,0.405435679958308,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U2,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189398198240334,0.000558083240335194,0.00185403295809255,0.0829148745363994,0.100734844235035,1.21491885259758,0.0828960218471327,0.97,0.00381444622455213,0.402193355960836,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U3,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.468520212603655,0.000502262235074092,0.00322741017402439,0.144334170807859,0.150604059610385,1.04344008606855,0.144298956869804,0.952,0.00477995815881269,0.601300896586489,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U3,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490676363444572,0.00119520741123548,0.00323651852934778,0.144741508841186,0.151406685086628,1.04604882385713,0.14471025482041,0.9515,0.00480352734977121,0.604505454416713,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U3,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328814614414397,-0.00173599058560237,0.00287169855150935,0.128426263441252,0.128709418586255,1.00220480715872,0.128405888308225,0.952,0.00477995815881269,0.51388447957683,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U3,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341347929904921,-0.00161662709508006,0.00297263683118103,0.132940360538807,0.134206224259715,1.00952204218326,0.132916952920319,0.9545,0.00465992220965114,0.535830994088881,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U3,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194057604689442,0.00161172968944107,0.00171966841635315,0.0769059095545011,0.0865893333737304,1.12591261029644,0.0769035716825605,0.963,0.00422084114839685,0.345716071181259,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U3,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.1903655997464,0.00152548474640086,0.00168975109081322,0.0755679660822555,0.0855230049917046,1.13173622932518,0.0755644714318278,0.961,0.00432891441356837,0.341458654655924,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U4,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.468520212603655,0.000502262235074092,0.00322741017402439,0.144334170807859,0.150604059610385,1.04344008606855,0.144298956869804,0.952,0.00477995815881269,0.601300896586489,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U4,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490676363444572,0.00119520741123548,0.00323651852934778,0.144741508841186,0.151406685086628,1.04604882385713,0.14471025482041,0.9515,0.00480352734977121,0.604505454416713,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U4,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.314093646457738,-0.0164569585422615,0.00293947520999146,0.131457327754327,0.133138770681085,1.0127907888855,0.13245082102524,0.956,0.00458606585212206,0.531569085110097,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U4,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.325870121270072,-0.0170944357299292,0.00303502677833519,0.135730523797793,0.138520980187742,1.0205587977698,0.136769088012616,0.9565,0.00456112650559048,0.553058063629943,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U4,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.208778572646101,0.0163326976461002,0.00156385396659768,0.069937675523902,0.0748773546162797,1.07062972933222,0.0718024361066996,0.96,0.00438178046004133,0.298954892592342,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U4,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.205843408381249,0.01700329338125,0.00153333186090493,0.0685726854609933,0.0729181369691379,1.06337000627774,0.0706326699944545,0.96,0.00438178046004133,0.291132531555846,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U5,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.468520212603655,0.000502262235074092,0.00322741017402439,0.144334170807859,0.150604059610385,1.04344008606855,0.144298956869804,0.952,0.00477995815881269,0.601300896586489,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U5,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490676363444572,0.00119520741123548,0.00323651852934778,0.144741508841186,0.151406685086628,1.04604882385713,0.14471025482041,0.9515,0.00480352734977121,0.604505454416713,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U5,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.332427150008202,0.0018765450082029,0.00319721544524771,0.142983821485723,0.155520563149265,1.08767944186464,0.142960387664645,0.9585,0.00445969449626317,0.620930500155256,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U5,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.345992937822907,0.00302838082290651,0.0032825709256877,0.146801034616042,0.160407692189125,1.0926877498423,0.14679557071951,0.9605,0.00435544199823623,0.640442823269282,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U5,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.190445069095637,-0.0020008059043642,0.00210800243308783,0.0942727347423869,0.123764799431355,1.31283769129599,0.0942703986722104,0.9825,0.00293204280323463,0.494142621762294,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U5,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.185720591828414,-0.00311952317158571,0.00208441441947542,0.0932178467045559,0.122991285364403,1.31939633570609,0.0932467349861647,0.981,0.00305278561317365,0.491054293976284,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U6,ld_gaussian_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.468520212603655,0.000502262235074092,0.00322741017402439,0.144334170807859,0.150604059610385,1.04344008606855,0.144298956869804,0.952,0.00477995815881269,0.601300896586489,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U6,ld_gaussian_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.490676363444572,0.00119520741123548,0.00323651852934778,0.144741508841186,0.151406685086628,1.04604882385713,0.14471025482041,0.9515,0.00480352734977121,0.604505454416713,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U6,ld_gaussian_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.318392933001779,-0.0121576719982206,0.00322191026075493,0.144088207209042,0.156880354334581,1.08877997286052,0.144564310047133,0.9565,0.00456112650559048,0.626359594570217,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U6,ld_gaussian_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.331196773299031,-0.0117677837009699,0.00330684740942314,0.147886711973784,0.1615766070841,1.0925701499993,0.148317312111097,0.9585,0.00445969449626317,0.645109826112368,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U6,ld_gaussian_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.20447928610206,0.0120334111020593,0.00200185556808457,0.0895257026274713,0.112982670970868,1.26201378659942,0.0903086207843864,0.976,0.00342227994179319,0.451093958086337,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-U6,ld_gaussian_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.20051675635229,0.0116766413522907,0.00197890554992236,0.0884993466135599,0.111561700004395,1.2605934876733,0.0892443961104647,0.9765,0.0033873108803297,0.445420597631287,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + random forest
lowdim,150,LD-AC,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469198352921871,0.00118040255329082,0.00323089461940836,0.144489999942708,0.15065863331115,1.04269245879222,0.144458695666235,0.958,0.00448530935387962,0.601518787228245,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-AC,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.491221064455547,0.00173990842221105,0.00323735288500955,0.144778822360728,0.15150717485376,1.0464733196701,0.144753080215154,0.955,0.00463546114210874,0.604906669279248,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-AC,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329864970110565,-0.000685634889434466,0.00283083192178175,0.126598652199607,0.128901467785515,1.01818989022314,0.126568855665955,0.9555,0.00461084319837489,0.514651254098067,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-AC,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.342046838028672,-0.000917718971328519,0.00293040072647748,0.131051504514368,0.133708093170892,1.02027133275859,0.131021951577482,0.9585,0.00445969449626317,0.533842158787221,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-AC,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192808236845636,0.0003623618456352,0.0015666640476988,0.0700633461711896,0.0756880901517522,1.08028083567147,0.0700467654254839,0.956,0.00458606585212206,0.302191830598099,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-AC,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189477182290568,0.000637067290569144,0.001543053864724,0.0690074666893328,0.0748626103093583,1.08484797226922,0.0689931539964846,0.953,0.00473238840333293,0.298896024557879,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T2,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47054608703784,0.00252813666925964,0.00358516502446758,0.160333454105284,0.193310622075196,1.20567864737859,0.160313301294986,0.9835,0.00284848644019942,0.771810870664549,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T2,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492715170612204,0.00323401457886741,0.00358517120769562,0.160333730627649,0.193867488231759,1.20914973706928,0.160326262897528,0.978,0.00327993902382346,0.774034211257666,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T2,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.3300493191953,-0.00050128580469892,0.00313734046879246,0.14030613113562,0.15553372864217,1.10853123369093,0.140271945935339,0.971,0.00375226598204339,0.620983064626017,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T2,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341704412320098,-0.00126014467990251,0.00323267591862621,0.144569662065496,0.160201053320651,1.1081235926807,0.144539008439767,0.9695,0.00384511053157123,0.639617798119201,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T2,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193083643247706,0.00063776824770477,0.00200175024514519,0.0895209924424304,0.105846221469316,1.18236202014164,0.0895008817396316,0.974,0.00355837041354607,0.422601011117784,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T2,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190168048147842,0.00132793314784302,0.0019726369954476,0.0882190083350355,0.105191244756241,1.19238752216245,0.0882069472396954,0.9745,0.00352489361541593,0.419985954884678,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T3,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.478969829293115,0.0109518789245345,0.00333548162621749,0.149167273078477,0.156031448871382,1.04601663388519,0.149531580517186,0.9545,0.00465992220965114,0.622970259531975,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T3,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.501544194127497,0.0120630380941613,0.00333815991652481,0.14928704986229,0.156937081488689,1.05124377254059,0.149736424536646,0.955,0.00463546114210874,0.626586083077328,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T3,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328601651726403,-0.00194895327359625,0.00291054221847079,0.130163405037675,0.136526326644918,1.04888410537049,0.13014545391161,0.96,0.00438178046004133,0.545094221441479,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T3,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340176977757421,-0.00278757924257974,0.00300768017476822,0.134507546507204,0.140670572637364,1.04581918479816,0.134502804897844,0.9615,0.00430219420761081,0.561640514000785,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T3,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.183349003599834,-0.00909687140016721,0.00162944226687245,0.0728708734827629,0.0787115212080006,1.08015064793507,0.0734184049766198,0.951,0.00482695556225661,0.314263163931296,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T3,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179849240157653,-0.00899087484234638,0.00160914624168124,0.0719632076427511,0.0780835635142209,1.08504840281513,0.0725048255844901,0.9475,0.00498717104178311,0.311755983678221,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T4,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.471304181383001,0.00328623101442032,0.00325772415823124,0.145689853394967,0.148332004000187,1.01813544693506,0.145690493615184,0.9525,0.00475624589355933,0.592229500509645,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T4,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.493296630366045,0.00381547433270922,0.00325824021236273,0.145712932037328,0.148658460175095,1.02021459658099,0.145726457028287,0.951,0.00482695556225661,0.593532907543799,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T4,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.336267299636517,0.00571669463651791,0.00293772399152658,0.131379010883709,0.140835357833813,1.07197760804026,0.131470509530079,0.965,0.00410944035119139,0.562298434422224,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T4,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.348424541518873,0.00545998451887237,0.00303645006311901,0.135794175028353,0.144764777411097,1.06606028852763,0.135869972302902,0.96,0.00438178046004133,0.577987012279938,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T4,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.183349003599834,-0.00909687140016721,0.00162944226687245,0.0728708734827629,0.0787115212080006,1.08015064793507,0.0734184049766198,0.951,0.00482695556225661,0.314263163931296,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T4,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.179849240157653,-0.00899087484234638,0.00160914624168124,0.0719632076427511,0.0780835635142209,1.08504840281513,0.0725048255844901,0.9475,0.00498717104178311,0.311755983678221,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T5,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.48121223453928,0.0131942841706996,0.00375688748408289,0.16801311596455,0.207468182650288,1.23483325369707,0.168488522064046,0.9815,0.00301311715670002,0.828336265061642,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T5,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.50436434607739,0.0148831900440535,0.00377364603164879,0.16876258099578,0.208039319641202,1.23273369258558,0.169375552208317,0.981,0.00305278561317365,0.830616583305377,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T5,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.323355519892082,-0.00719508510791721,0.00317551981371108,0.142013563347109,0.163134302313244,1.14872339281081,0.1421602528774,0.9745,0.00352489361541593,0.651329071067092,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T5,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.333726465810263,-0.00923809118973796,0.00327162801374929,0.146311652716721,0.167062308963941,1.14182504169641,0.146566498558394,0.9745,0.00352489361541593,0.667012007682291,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T5,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.188561809029799,-0.0038840659702018,0.00209717093035039,0.093788335213999,0.112258370377366,1.19693318066926,0.093845296444538,0.973,0.00362429303451032,0.448202119729538,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T5,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.185990044624736,-0.00285007037526308,0.00207541533773693,0.0928153955345091,0.1120346712285,1.20706991101326,0.0928359477818113,0.9725,0.00365675744341896,0.447308979802722,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T6,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.472088387670969,0.00407043730238867,0.0037066804064844,0.165767787195314,0.199602613395571,1.2041097777362,0.165776319936919,0.978,0.00327993902382346,0.796932238787319,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T6,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.494619660897008,0.0051385048636718,0.00371735252270733,0.166245058742079,0.199735947421211,1.20145494207495,0.166282906754161,0.976,0.00342227994179319,0.797464587446248,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T6,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.332479366760393,0.00192876176039373,0.00321754880979137,0.143893157192341,0.164722023150466,1.14475230347669,0.143870108738281,0.9745,0.00352489361541593,0.657668196090815,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T6,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.343471150990645,0.000506593990643754,0.0033145736304768,0.148232239083488,0.168379838284076,1.13591914501973,0.148196042264373,0.9755,0.00345685912353975,0.672272367618973,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T6,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.188561809029799,-0.0038840659702018,0.00209717093035039,0.093788335213999,0.112258370377366,1.19693318066926,0.093845296444538,0.973,0.00362429303451032,0.448202119729538,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-T6,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.185990044624736,-0.00285007037526308,0.00207541533773693,0.0928153955345091,0.1120346712285,1.20706991101326,0.0928359477818113,0.9725,0.00365675744341896,0.447308979802722,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U2,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469198352921871,0.00118040255329082,0.00323089461940836,0.144489999942708,0.15065863331115,1.04269245879222,0.144458695666235,0.958,0.00448530935387962,0.601518787228245,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U2,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.491221064455547,0.00173990842221105,0.00323735288500955,0.144778822360728,0.15150717485376,1.0464733196701,0.144753080215154,0.955,0.00463546114210874,0.604906669279248,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U2,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.328692545090752,-0.00185805990924749,0.00311452280137369,0.139285694026893,0.155207807981392,1.1143126296332,0.139263263981925,0.9645,0.00413761706783023,0.619681795682479,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U2,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341349595290697,-0.00161496170930389,0.00320159447273026,0.143179657548249,0.159685103825777,1.11527787229108,0.143152967939154,0.962,0.00427527776875375,0.637557821152683,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U2,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193980661865449,0.00153478686544822,0.00189345382938757,0.0846778294953579,0.101162373928291,1.19467367705542,0.0846705687435913,0.97,0.00381444622455213,0.403900308539256,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U2,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190174425028544,0.00133431002854451,0.00187366633191913,0.083792905706477,0.100551892388578,1.20000483979882,0.0837825805550501,0.9695,0.00384511053157123,0.401462903477742,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U3,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469198352921871,0.00118040255329082,0.00323089461940836,0.144489999942708,0.15065863331115,1.04269245879222,0.144458695666235,0.958,0.00448530935387962,0.601518787228245,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U3,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.491221064455547,0.00173990842221105,0.00323735288500955,0.144778822360728,0.15150717485376,1.0464733196701,0.144753080215154,0.955,0.00463546114210874,0.604906669279248,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U3,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329409996090997,-0.00114060890900244,0.00287481634627969,0.128565695462179,0.128852311402644,1.00222933450042,0.12853861081143,0.953,0.00473238840333293,0.51445499260837,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U3,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341982973759855,-0.000981583240145931,0.00297621584344012,0.13310041883288,0.134358116323869,1.00944923766595,0.133070759892617,0.955,0.00463546114210874,0.536437437464953,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U3,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193263210865204,0.000817335865203177,0.00170828901195788,0.0763970071190753,0.0867490372772163,1.13550308511439,0.0763822785947121,0.968,0.00393547964039963,0.346353704061825,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U3,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189541046559386,0.000700931559386556,0.00168354880863266,0.075290591590828,0.0857099796671597,1.13838897870476,0.0752750300601518,0.965,0.00410944035119139,0.342205168662791,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U4,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469198352921871,0.00118040255329082,0.00323089461940836,0.144489999942708,0.15065863331115,1.04269245879222,0.144458695666235,0.958,0.00448530935387962,0.601518787228245,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U4,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.491221064455547,0.00173990842221105,0.00323735288500955,0.144778822360728,0.15150717485376,1.0464733196701,0.144753080215154,0.955,0.00463546114210874,0.604906669279248,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U4,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.314608743681665,-0.015941861318334,0.00293635910984737,0.13131797151939,0.133255500000529,1.0147544807365,0.132249500495988,0.957,0.00453602248671675,0.532035137915189,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U4,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.326407437528321,-0.0165571194716794,0.00303134213835521,0.135565741688436,0.138659009557493,1.0228174746107,0.136539442981051,0.9595,0.00440793318914885,0.553609158892589,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U4,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.208064463274536,0.0156185882745347,0.00156917598311665,0.070175683338178,0.0752441430325638,1.07222529875428,0.0718756183862349,0.962,0.00427527776875375,0.30041932989994,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U4,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.205116582790919,0.01627646779092,0.00153976694256396,0.0688604710616004,0.0733018729844284,1.06449857014273,0.0707411973063571,0.9585,0.00445969449626317,0.292664633749131,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U5,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469198352921871,0.00118040255329082,0.00323089461940836,0.144489999942708,0.15065863331115,1.04269245879222,0.144458695666235,0.958,0.00448530935387962,0.601518787228245,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U5,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.491221064455547,0.00173990842221105,0.00323735288500955,0.144778822360728,0.15150717485376,1.0464733196701,0.144753080215154,0.955,0.00463546114210874,0.604906669279248,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U5,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.331057101077164,0.000506496077165025,0.00314788854736204,0.140777855549892,0.155770175643243,1.10649629542082,0.14074356805622,0.9635,0.0041933131292571,0.621927101553761,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U5,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.344729773999357,0.00176521699935573,0.00323621533085647,0.144727949392441,0.160623862215539,1.10983305498232,0.144702530166988,0.965,0.00410944035119139,0.64130590246538,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U5,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191616105879037,-0.00082976912096429,0.00209252088414665,0.0935803788257976,0.124019465930895,1.32527210818157,0.0935606603991406,0.9845,0.00276222283677476,0.49515940175415,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U5,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.186794246319884,-0.00204586868011511,0.00207874511868566,0.0929643078655403,0.123366013524522,1.32702556881243,0.0929635785364719,0.981,0.00305278561317365,0.492550431459159,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U6,ld_resid_boot_ranger_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469198352921871,0.00118040255329082,0.00323089461940836,0.144489999942708,0.15065863331115,1.04269245879222,0.144458695666235,0.958,0.00448530935387962,0.601518787228245,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U6,ld_resid_boot_ranger_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.491221064455547,0.00173990842221105,0.00323735288500955,0.144778822360728,0.15150717485376,1.0464733196701,0.144753080215154,0.955,0.00463546114210874,0.604906669279248,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U6,ld_resid_boot_ranger_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.317343769299065,-0.0132068357009342,0.00317093811605218,0.141808663598756,0.156630629191147,1.10452087493279,0.142387017429121,0.963,0.00422084114839685,0.625362543408147,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U6,ld_resid_boot_ranger_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.330264694683008,-0.0126998623169932,0.00325515351433552,0.145574890705031,0.161414024009301,1.10880401989354,0.146091544184632,0.9655,0.00408103847078167,0.64446069786908,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U6,ld_resid_boot_ranger_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.205329437657136,0.012883562657135,0.00200927609978374,0.089857558893642,0.112917456437107,1.25662724235319,0.0907542279269649,0.981,0.00305278561317365,0.450833582916355,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-U6,ld_resid_boot_ranger_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.201259325636233,0.0124192106362339,0.00199495244277405,0.0892169854784405,0.111690457028658,1.2518967820948,0.0900551356416639,0.9795,0.00316857617866448,0.445934672181013,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + random forest
lowdim,150,LD-AC,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47015459272499,0.00213664235640992,0.00326466073011341,0.146000066320153,0.158572708876613,1.08611395099568,0.145979199190726,0.9645,0.00413761706783023,0.633116479518062,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-AC,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492103532719313,0.00262237668597697,0.00328293227718591,0.146817194746318,0.159504532743354,1.08641588622476,0.146803909649317,0.962,0.00427527776875375,0.636836874094291,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-AC,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329733622588896,-0.000816982411103609,0.00282657365924476,0.126408216909632,0.129122275229999,1.02147058464014,0.126379251635233,0.9575,0.00451075104611194,0.515532848622707,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-AC,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341880730582713,-0.00108382641728794,0.00292603955075743,0.130856466806931,0.133918177982704,1.02339747702565,0.130828238073605,0.96,0.00438178046004133,0.534680942190726,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-AC,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.19336796952061,0.000922094520609119,0.00157743957336427,0.0705452423288154,0.0781628382631228,1.10798171050007,0.0705336313961547,0.949,0.00491929873051028,0.312072495581782,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-AC,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189970315479295,0.00113020047929557,0.00155629716471453,0.0695997250698377,0.0773198597524306,1.11092191348236,0.0695915010763204,0.946,0.00505390937789747,0.308706824459811,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T2,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469972244582052,0.00195429421347133,0.00328975204581433,0.147122184071197,0.206865828352363,1.40608182007585,0.147098381511249,0.985,0.00271799558498538,0.825931308778643,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T2,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.49205868282335,0.00257752679001418,0.00330664150083196,0.147877503461644,0.207890732205199,1.40583068647167,0.1478629967111,0.9825,0.00293204280323463,0.830023333968533,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T2,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329671327802181,-0.000879277197818119,0.0029697618154465,0.132811785926431,0.165576387791174,1.24669950513949,0.132781490141203,0.9795,0.00316857617866448,0.661079327409573,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T2,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341630913741577,-0.00133364325842359,0.00307303854464294,0.137430461665973,0.169827994609091,1.23573764178906,0.13740257214538,0.9825,0.00293204280323463,0.67805426817917,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T2,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193836240886564,0.00139036588656321,0.0017521036122345,0.0783564556115854,0.111309031851509,1.420547049796,0.0783492015673476,0.9775,0.00331615364541512,0.444411796226712,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T2,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190575640376036,0.00173552537603679,0.00173925763849205,0.0777819662010794,0.110690974656157,1.42309303894431,0.0777818828346529,0.974,0.00355837041354607,0.441944144646351,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T3,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.476663526897146,0.00864557652856543,0.00336251269386642,0.150376139173825,0.164971450887831,1.09705869424626,0.150586927502757,0.963,0.00422084114839685,0.658664059831135,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T3,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.499078812613718,0.00959765658038181,0.00337349669141151,0.150867358477336,0.165895492113544,1.09961156467432,0.151134689551528,0.9595,0.00440793318914885,0.662353381479844,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T3,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.32599159632708,-0.00455900867291904,0.00294848811506673,0.131860397122789,0.138634231196268,1.05137125491266,0.131906236802111,0.9635,0.0041933131292571,0.553510228951001,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T3,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337609221687326,-0.00535533531267492,0.00304191476154069,0.136038563771301,0.142682722623691,1.04884026020416,0.136109945279002,0.9625,0.00424816136699161,0.5696742123883,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T3,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.188830005383665,-0.00361586961633628,0.00164764047243759,0.0736847219770064,0.0829913574656691,1.12630346208766,0.0737549865892786,0.952,0.00477995815881269,0.331350813398628,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T3,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.185235481478484,-0.00360463352151556,0.00163048530013075,0.0729175193481299,0.0823956432616464,1.12998417936114,0.0729883520049287,0.95,0.00487339717240448,0.328972368316106,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T4,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470320030515746,0.00230208014716521,0.00329538019299217,0.147373882464737,0.156933677575541,1.06486763428446,0.147355017814521,0.9565,0.00456112650559048,0.626572492633396,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T4,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492235458912626,0.00275430287928987,0.00330552562764729,0.14782760009574,0.15729183642865,1.06402211986653,0.147816301654255,0.9565,0.00456112650559048,0.628002475597018,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T4,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.332335092708481,0.00178448770848118,0.00298285113075811,0.133397157902745,0.143117198638975,1.07286542598843,0.133375742667261,0.966,0.00405240669232495,0.571408898811834,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T4,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.344452575388418,0.00148801838841702,0.00307781974892404,0.13764428362171,0.146913812092129,1.06734408597668,0.137617913216453,0.962,0.00427527776875375,0.586567235707134,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T4,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.188830005383665,-0.00361586961633628,0.00164764047243759,0.0736847219770064,0.0829913574656691,1.12630346208766,0.0737549865892786,0.952,0.00477995815881269,0.331350813398628,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T4,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.185235481478484,-0.00360463352151556,0.00163048530013075,0.0729175193481299,0.0823956432616464,1.12998417936114,0.0729883520049287,0.95,0.00487339717240448,0.328972368316106,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T5,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.479118057717881,0.0111001073493004,0.00342584513442514,0.15320845201923,0.225107975501787,1.46929214762598,0.15357182599165,0.986,0.00262716577322407,0.898764799887638,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T5,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.50174145903293,0.0122603029995938,0.00345446035300845,0.154488163498096,0.227502831160612,1.47262305415013,0.15493538780513,0.9835,0.00284848644019942,0.908326486727767,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T5,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.309853511817283,-0.0206970931827166,0.00306071734551011,0.136879440889466,0.174635070395018,1.27583126626036,0.138401528220457,0.98,0.00313049516849971,0.697246971134951,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T5,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.31927407018744,-0.0236904868125609,0.00316473418973769,0.141531215579424,0.178730963294211,1.26283776029545,0.143465356815901,0.9825,0.00293204280323463,0.713600209414044,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T5,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.203550952356664,0.0111050773566631,0.00186706100446748,0.0834975064825665,0.119655033946182,1.43303721256832,0.0842120562337086,0.9785,0.00324328151722911,0.477733995876727,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T5,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.202219558063303,0.0133794430633036,0.00186369320883789,0.0833468940833246,0.120113229510362,1.44112424141781,0.0843933699862996,0.9795,0.00316857617866448,0.479563384833877,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T6,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470232765794025,0.00221481542544429,0.00337686261684428,0.151017887238833,0.216445680552109,1.43324532285241,0.150996372381314,0.983,0.00289058817544112,0.864179771215683,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T6,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492150328151933,0.00266917211859634,0.00340207503710888,0.152145420950612,0.218076825526853,1.43334465253242,0.152130797281416,0.982,0.002972877394041,0.870692271199504,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T6,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.318738803741139,-0.0118118012588605,0.00307761606914885,0.13763517478525,0.176697683264891,1.28381195824824,0.138106800218078,0.9825,0.00293204280323463,0.705482147339193,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T6,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.328865201068437,-0.0140993559315634,0.00318566286808878,0.142467174528869,0.180280944998918,1.26542093359469,0.143127702447901,0.9835,0.00284848644019942,0.719788657395752,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T6,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.203550952356664,0.0111050773566631,0.00186706100446748,0.0834975064825665,0.119655033946182,1.43303721256832,0.0842120562337086,0.9785,0.00324328151722911,0.477733995876727,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-T6,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.202219558063303,0.0133794430633036,0.00186369320883789,0.0833468940833246,0.120113229510362,1.44112424141781,0.0843933699862996,0.9795,0.00316857617866448,0.479563384833877,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U2,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47015459272499,0.00213664235640992,0.00326466073011341,0.146000066320153,0.158572708876613,1.08611395099568,0.145979199190726,0.9645,0.00413761706783023,0.633116479518062,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U2,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492103532719313,0.00262237668597697,0.00328293227718591,0.146817194746318,0.159504532743354,1.08641588622476,0.146803909649317,0.962,0.00427527776875375,0.636836874094291,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U2,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329051285693199,-0.00149931930679994,0.0030010394078942,0.134210562384143,0.16580004559308,1.23537255673305,0.134185382126087,0.975,0.00349106001094224,0.661972302254758,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U2,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341358445845811,-0.00160611115418991,0.00310292297642629,0.138766934084703,0.17021684691971,1.22663837781276,0.138741534723061,0.9765,0.0033873108803297,0.679606797663566,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U2,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194050306416307,0.00160443141630545,0.00164573897356579,0.0735996843622765,0.112301693450962,1.52584476990668,0.0735987722834236,0.977,0.00335193973692846,0.448375091182391,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U2,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.190492600216197,0.00165248521619753,0.00163370271688526,0.0730614065996309,0.111891533326038,1.53147247683298,0.0730618290021485,0.9795,0.00316857617866448,0.446737488241945,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U3,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47015459272499,0.00213664235640992,0.00326466073011341,0.146000066320153,0.158572708876613,1.08611395099568,0.145979199190726,0.9645,0.00413761706783023,0.633116479518062,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U3,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492103532719313,0.00262237668597697,0.00328293227718591,0.146817194746318,0.159504532743354,1.08641588622476,0.146803909649317,0.962,0.00427527776875375,0.636836874094291,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U3,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.331153301937829,0.000602696937829253,0.00285406538709784,0.1276376843556,0.13115766915182,1.02757794309722,0.127607194240861,0.9555,0.00461084319837489,0.523659350612518,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U3,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.343607051269766,0.000642494269764659,0.00295548732081543,0.132173411119641,0.136634146069576,1.03374910968968,0.132141925597385,0.9565,0.00456112650559048,0.545524700652226,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U3,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191948290171677,-0.000497584828323743,0.00175126051928413,0.0783187513486178,0.0906156615459438,1.15701106038564,0.0783007502522268,0.9595,0.00440793318914885,0.361791565734105,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U3,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188243994792242,-0.000596120207757032,0.00172586714018153,0.0771831249115812,0.0895485331255608,1.16020870142463,0.0771661293122396,0.957,0.00453602248671675,0.357530954980257,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U4,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47015459272499,0.00213664235640992,0.00326466073011341,0.146000066320153,0.158572708876613,1.08611395099568,0.145979199190726,0.9645,0.00413761706783023,0.633116479518062,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U4,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492103532719313,0.00262237668597697,0.00328293227718591,0.146817194746318,0.159504532743354,1.08641588622476,0.146803909649317,0.962,0.00427527776875375,0.636836874094291,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U4,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.318156885599189,-0.0123937194008107,0.00293195398414962,0.131120968309198,0.13600980887835,1.03728496389398,0.131672762015394,0.9575,0.00451075104611194,0.543031975596687,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U4,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.329942522449268,-0.0130220345507324,0.00303094007923875,0.135547761058129,0.141310427150621,1.04251391574089,0.136138100155497,0.9605,0.00435544199823623,0.564195193426438,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U4,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.204944706510317,0.0124988315103162,0.00161060334969839,0.0720283714942894,0.0788138701722166,1.09420591549075,0.0730870237873494,0.9555,0.00461084319837489,0.314671801813349,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U4,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.201908523612739,0.0130684086127401,0.00158165687299549,0.0707338457019532,0.076931959069111,1.08762585019446,0.0719135494395415,0.953,0.00473238840333293,0.307158094437061,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U5,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47015459272499,0.00213664235640992,0.00326466073011341,0.146000066320153,0.158572708876613,1.08611395099568,0.145979199190726,0.9645,0.00413761706783023,0.633116479518062,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U5,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492103532719313,0.00262237668597697,0.00328293227718591,0.146817194746318,0.159504532743354,1.08641588622476,0.146803909649317,0.962,0.00427527776875375,0.636836874094291,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U5,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.34543985717601,0.0148892521760104,0.00299583701390018,0.133977904251816,0.168060821560854,1.25439207680827,0.134769409061017,0.976,0.00342227994179319,0.670998663296557,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U5,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.360020441339633,0.0170558843396318,0.00309911885953805,0.138596808805574,0.173616585487986,1.25267375911618,0.139607929803397,0.9765,0.0033873108803297,0.693180574190921,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U5,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.177661734933496,-0.0147841400665049,0.00188538564281427,0.0843170092226968,0.137500581961939,1.63075734338222,0.0855825575847336,0.9895,0.00227922684259377,0.548984027580467,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U5,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.171830604722375,-0.0170095102776242,0.00188181770014064,0.0841574459755355,0.137694583929208,1.63615449985537,0.0858385572755811,0.9875,0.00248432586429397,0.549758598711947,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U6,ld_gaussian_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.47015459272499,0.00213664235640992,0.00326466073011341,0.146000066320153,0.158572708876613,1.08611395099568,0.145979199190726,0.9645,0.00413761706783023,0.633116479518062,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U6,ld_gaussian_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492103532719313,0.00262237668597697,0.00328293227718591,0.146817194746318,0.159504532743354,1.08641588622476,0.146803909649317,0.962,0.00427527776875375,0.636836874094291,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U6,ld_gaussian_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.330808964795115,0.000258359795116064,0.00303877235075627,0.135898030888757,0.169281612795968,1.24565169700316,0.135864297782109,0.9705,0.00378350036342009,0.675872787314978,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U6,ld_gaussian_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.344506045140831,0.00154148814083028,0.00313621004651585,0.140255577114544,0.174439386171268,1.24372513207661,0.140228981612099,0.9755,0.00345685912353975,0.69646568343598,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U6,ld_gaussian_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192292627314391,-0.000153247685610554,0.0017596783711626,0.0786952091291134,0.126025091869468,1.60143283516411,0.0786756821181622,0.986,0.00262716577322407,0.503167052266368,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-U6,ld_gaussian_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.187345000921177,-0.00149511407882265,0.00175848641247572,0.0786419031161088,0.125368640659607,1.59417099144345,0.0786364547609394,0.9855,0.00267298989897081,0.500546108965927,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD Gaussian + Super Learner
lowdim,150,LD-AC,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470644722012298,0.00262677164371779,0.00327833684244719,0.146611680657079,0.158997356667772,1.08447946272209,0.146598558457814,0.9625,0.00424816136699161,0.634811925830852,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-AC,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492480050089605,0.00299889405626923,0.00329170543528685,0.147209542304139,0.159801081598422,1.08553480363568,0.147203285922163,0.959,0.00443390347211123,0.638020873336378,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-AC,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329774510660846,-0.000776094339153603,0.0028335721688089,0.126721199772164,0.129199443241321,1.01955666039789,0.126691892648599,0.956,0.00458606585212206,0.515840949178003,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-AC,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.341896092189362,-0.00106846481063866,0.0029331956975931,0.131176499422562,0.133999986483179,1.02152433608952,0.131148053667634,0.959,0.00443390347211123,0.535007570336151,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-AC,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192886465141545,0.000440590141544309,0.00157101937468336,0.070258122315224,0.0785357683434504,1.11781763809581,0.0702419373953921,0.9495,0.00489641450451246,0.313561454061687,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-AC,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189508952476887,0.000668837476887699,0.00154641195708188,0.0691576451450712,0.077726860237267,1.12390842797235,0.0691435885360391,0.952,0.00477995815881269,0.310331812239532,TRUE,TRUE,TRUE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T2,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469866951284687,0.00184900091610647,0.00325356359814145,0.145503787491262,0.207689799593072,1.42738414699716,0.145479157622674,0.9845,0.00276222283677476,0.829221091584508,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T2,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492042584585976,0.0025614285526397,0.00326956802946607,0.146219527418923,0.208850531504998,1.42833542955336,0.146205407012683,0.984,0.00280570846668003,0.833855423096841,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T2,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.33078089201933,0.000230287019330357,0.00298571493738612,0.133525231228638,0.166519303047508,1.24709990400521,0.133492044381248,0.977,0.00335193973692846,0.664844005403684,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T2,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.342585890883766,-0.000378666116235218,0.0030914702024073,0.138254750459955,0.170924666768288,1.23630230570483,0.138220701144075,0.976,0.00342227994179319,0.682432835093584,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T2,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.192839963267914,0.000394088267912546,0.0017637767888522,0.0788784959401963,0.111614317835462,1.41501579746254,0.0788597585514283,0.9785,0.00324328151722911,0.445630679279012,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T2,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.189737336392552,0.000897221392553061,0.00174131194910467,0.0778738377646141,0.110924274540158,1.42441001656351,0.0778595366484582,0.977,0.00335193973692846,0.44287561641269,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T3,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.476899870721078,0.0088819203524976,0.00338051741755535,0.151181334895516,0.16557230671896,1.09519013596083,0.151404282079233,0.958,0.00448530935387962,0.661063033344278,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T3,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.499403889822123,0.00992273378878658,0.00338840184372165,0.151533937152945,0.166471148420444,1.09857337272523,0.151820662256035,0.957,0.00453602248671675,0.664651743518424,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T3,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.326498048126243,-0.00405255687375676,0.00294806004066522,0.131841253053565,0.138484778220037,1.05039033695905,0.131870573540672,0.963,0.00422084114839685,0.552913523863252,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T3,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.337971341456033,-0.00499321554396747,0.00304344080845068,0.136106810663853,0.142593371710339,1.04765787262847,0.136164362366222,0.962,0.00427527776875375,0.569317470448881,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T3,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.187821181186303,-0.00462469381369832,0.00164892577922819,0.073742202644121,0.0831121010427549,1.12706290377374,0.0738686759557234,0.9515,0.00480352734977121,0.331832893505543,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T3,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.184338840937233,-0.00450127406276591,0.0016301085175973,0.0729006691209795,0.0825549311302458,1.13243036210333,0.0730213104011118,0.951,0.00482695556225661,0.329608340138193,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T4,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470223188328781,0.00220523796020087,0.00332581322048386,0.148734888829388,0.157554559959204,1.05929793069555,0.148714051777141,0.9565,0.00456112650559048,0.629051424044257,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T4,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492171882167059,0.00269072613372321,0.0033326088334403,0.149038797879776,0.157988926157238,1.060052338081,0.149025826617196,0.954,0.00468422885862764,0.630785672012075,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T4,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.333174730518539,0.00262412551853997,0.00298224226213076,0.133369928469942,0.143251513440864,1.07409155185345,0.133362401320254,0.965,0.00410944035119139,0.571945163312337,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T4,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.345203349111097,0.0022387921110959,0.00307994964834334,0.137739535619446,0.147156948752343,1.06837116947248,0.137723294227741,0.9625,0.00424816136699161,0.587537981729239,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T4,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.187821181186303,-0.00462469381369832,0.00164892577922819,0.073742202644121,0.0831121010427549,1.12706290377374,0.0738686759557234,0.9515,0.00480352734977121,0.331832893505543,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T4,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.184338840937233,-0.00450127406276591,0.0016301085175973,0.0729006691209795,0.0825549311302458,1.13243036210333,0.0730213104011118,0.951,0.00482695556225661,0.329608340138193,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T5,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.478936593887025,0.0109186435184448,0.00340566844767204,0.152306123156418,0.225067747886159,1.47773276098044,0.152659010050653,0.987,0.00253288373203351,0.898604187342351,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T5,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.501651545085249,0.012170389051913,0.00343318675984152,0.153536779489158,0.227480922241369,1.48160540424409,0.153980109930631,0.9895,0.00227922684259377,0.908239013303622,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T5,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.310946322624229,-0.0196042823757705,0.00306128695090319,0.136904914417052,0.175240175563098,1.28001376947847,0.13826753777085,0.9755,0.00345685912353975,0.699662910526206,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T5,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.320246220872314,-0.0227183361276868,0.00316608867561032,0.141591790029139,0.179460732098418,1.26745153840831,0.143367826525216,0.976,0.00342227994179319,0.716513880117249,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T5,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.202173703601599,0.00972782860159788,0.00187083714527907,0.0836663806335129,0.119482652349387,1.42808439237692,0.0842092267271809,0.979,0.00320616593457045,0.47704574611124,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T5,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.201002133093651,0.0121620180936517,0.00185838946916703,0.0831097036345444,0.119971985743346,1.44353764358125,0.0839743050635908,0.9795,0.00316857617866448,0.478999455787319,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T6,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.469872078806688,0.00185412843810782,0.00334422149059137,0.14955813169556,0.216844177474501,1.44989894575514,0.149532233084219,0.9865,0.00258047960658479,0.865770807721214,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T6,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.491922249126794,0.00244109309345753,0.00336756156822118,0.150601931699167,0.218750177261557,1.45250578656931,0.150584063884914,0.988,0.00243474844696531,0.873380691437598,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T6,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.320010837704566,-0.0105397672954334,0.00308956090692039,0.138169364169998,0.177729141309518,1.28631366567518,0.138536329181864,0.9755,0.00345685912353975,0.709600340757287,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T6,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.32997551683077,-0.0129890401692313,0.00320103325997534,0.143154559350853,0.181658400654247,1.26896692273018,0.143706981088335,0.98,0.00313049516849971,0.725288278871427,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T6,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.202173703601599,0.00972782860159788,0.00187083714527907,0.0836663806335129,0.119482652349387,1.42808439237692,0.0842092267271809,0.979,0.00320616593457045,0.47704574611124,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-T6,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.201002133093651,0.0121620180936517,0.00185838946916703,0.0831097036345444,0.119971985743346,1.44353764358125,0.0839743050635908,0.9795,0.00316857617866448,0.478999455787319,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U2,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470644722012298,0.00262677164371779,0.00327833684244719,0.146611680657079,0.158997356667772,1.08447946272209,0.146598558457814,0.9625,0.00424816136699161,0.634811925830852,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U2,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492480050089605,0.00299889405626923,0.00329170543528685,0.147209542304139,0.159801081598422,1.08553480363568,0.147203285922163,0.959,0.00443390347211123,0.638020873336378,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U2,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.327953844249188,-0.00259676075081134,0.00299873827141765,0.134107652432402,0.166091151545671,1.23849123098617,0.134099266128142,0.976,0.00342227994179319,0.663134570195926,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U2,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.340397711685763,-0.0025668453142379,0.00309353499736622,0.13834709089771,0.170528079008995,1.23261051535286,0.138336315896971,0.9765,0.0033873108803297,0.680849421101589,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U2,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.194707131553203,0.00226125655320205,0.00162754068235012,0.072785832037625,0.11284465146805,1.55036561799167,0.0728027591368353,0.9825,0.00293204280323463,0.450542902218351,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U2,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.191007332980486,0.00216721798048694,0.00161502902570965,0.0722262937424405,0.112498145999317,1.55757882857019,0.0722407504306978,0.983,0.00289058817544112,0.449159446489732,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U3,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470644722012298,0.00262677164371779,0.00327833684244719,0.146611680657079,0.158997356667772,1.08447946272209,0.146598558457814,0.9625,0.00424816136699161,0.634811925830852,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U3,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492480050089605,0.00299889405626923,0.00329170543528685,0.147209542304139,0.159801081598422,1.08553480363568,0.147203285922163,0.959,0.00443390347211123,0.638020873336378,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U3,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.330721647200403,0.00017104220040411,0.00286007968234608,0.127906651815837,0.130949270547397,1.02378780687607,0.127874785545794,0.96,0.00438178046004133,0.522827299550873,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U3,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.343290557729866,0.000326000729864847,0.00296161688806824,0.132447533700639,0.136453833853215,1.03024820501098,0.132414818979094,0.961,0.00432891441356837,0.544804787140969,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U3,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.191939328601988,-0.000506546398013406,0.00173509882988333,0.0775959786259892,0.0910492878384572,1.17337637143946,0.0775782309686735,0.9625,0.00424816136699161,0.363522859559426,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U3,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188114486936383,-0.000725628063615803,0.00170852329324996,0.0764074844969745,0.0900913028894105,1.17909002609526,0.0763918266007466,0.9625,0.00424816136699161,0.359698014397428,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U4,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470644722012298,0.00262677164371779,0.00327833684244719,0.146611680657079,0.158997356667772,1.08447946272209,0.146598558457814,0.9625,0.00424816136699161,0.634811925830852,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U4,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492480050089605,0.00299889405626923,0.00329170543528685,0.147209542304139,0.159801081598422,1.08553480363568,0.147203285922163,0.959,0.00443390347211123,0.638020873336378,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U4,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.317411201997516,-0.013139403002483,0.00293350623649137,0.131190387144286,0.135916246846767,1.03602291147509,0.131814096861791,0.958,0.00448530935387962,0.542658420371001,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U4,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.329242872496251,-0.0137216845037503,0.0030304728427198,0.13552686560577,0.141229234218978,1.04207555887698,0.136186020431227,0.9615,0.00430219420761081,0.563871022997568,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U4,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.205249773804875,0.0128038988048737,0.00161220737512097,0.0721001056919397,0.0789922132792219,1.09559081115262,0.073210421749734,0.9605,0.00435544199823623,0.315383853469989,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U4,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.202162172169999,0.0133220571699994,0.00158166240637598,0.0707340931622517,0.0772237942707174,1.09174785196693,0.0719603188344736,0.9555,0.00461084319837489,0.308323273973624,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U5,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470644722012298,0.00262677164371779,0.00327833684244719,0.146611680657079,0.158997356667772,1.08447946272209,0.146598558457814,0.9625,0.00424816136699161,0.634811925830852,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U5,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492480050089605,0.00299889405626923,0.00329170543528685,0.147209542304139,0.159801081598422,1.08553480363568,0.147203285922163,0.959,0.00443390347211123,0.638020873336378,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U5,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.344282617696002,0.0137320126960022,0.00301174428799749,0.134689299176182,0.168317438159084,1.24967194267538,0.135353998395311,0.9765,0.0033873108803297,0.672023229241153,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U5,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.358977319197413,0.0160127621974123,0.00310916837348439,0.139046236732071,0.174047267694448,1.25172224567156,0.139930688465995,0.976,0.00342227994179319,0.694900113475316,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U5,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.17837835810639,-0.0140675168936115,0.0018635037085104,0.083338419371044,0.138023006111443,1.65617499291569,0.0844968314716262,0.988,0.00243474844696531,0.551069855215578,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U5,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.172427725468836,-0.0164123895311633,0.00186005628464546,0.083184245888859,0.138426669399862,1.66409718475794,0.0847674789340744,0.987,0.00253288373203351,0.5526815189242,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U6,ld_resid_boot_sl_stabilized,IDE_C,IDE,cluster,2000,0.468017950368581,0.470644722012298,0.00262677164371779,0.00327833684244719,0.146611680657079,0.158997356667772,1.08447946272209,0.146598558457814,0.9625,0.00424816136699161,0.634811925830852,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U6,ld_resid_boot_sl_stabilized,IDE_I,IDE,individual,2000,0.489481156033336,0.492480050089605,0.00299889405626923,0.00329170543528685,0.147209542304139,0.159801081598422,1.08553480363568,0.147203285922163,0.959,0.00443390347211123,0.638020873336378,TRUE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U6,ld_resid_boot_sl_stabilized,IIME_C,IIME,cluster,2000,0.330550604999999,0.329509356810379,-0.0010412481896202,0.00304907297558899,0.136358688835491,0.169351177174843,1.24195369302177,0.136328571373414,0.9745,0.00352489361541593,0.676150529651384,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U6,ld_resid_boot_sl_stabilized,IIME_I,IIME,individual,2000,0.342964557000001,0.343352775876613,0.000388218876612567,0.00313762147596041,0.140318698158214,0.17464637898906,1.24464081609523,0.140284151272286,0.9765,0.0033873108803297,0.69729212176206,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U6,ld_resid_boot_sl_stabilized,ISME_C,ISME,cluster,2000,0.192445875000001,0.193151618992012,0.000705743992010901,0.0017518400838493,0.0783446702639195,0.126580544199893,1.61568800753749,0.0783282611173333,0.986,0.00262716577322407,0.505384748025431,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner
lowdim,150,LD-U6,ld_resid_boot_sl_stabilized,ISME_I,ISME,individual,2000,0.188840114999999,0.188052268789636,-0.000787846210363524,0.00175110242319395,0.0783116810765256,0.126181327020746,1.61127082558019,0.0782960646200441,0.985,0.00271799558498538,0.503790835826947,FALSE,FALSE,FALSE,cluster_if_t,455.5625245,LD residual bootstrap + Super Learner

